Abstractive Text Classification Using Sequence-to-convolution Neural Networks

We propose a new deep neural network model and its training scheme for text classification. Our model Sequence-to-convolution Neural Networks(Seq2CNN) consists of two blocks: Sequential Block that summarizes input texts and Convolution Block that receives summary of input and classifies it to a label. Seq2CNN is trained end-to-end to classify various-length texts without preprocessing inputs into fixed length. We also present Gradual Weight Shift(GWS) method that stabilizes training. GWS is applied to our model's loss function. We compared our model with word-based TextCNN trained with different data preprocessing methods. We obtained significant improvement in classification accuracy over word-based TextCNN without any ensemble or data augmentation.

==> w_GWS_cnn_loss.csv <==
Wall time,Step,Value
1525763631.4340553,19,5.146018981933594
1525763642.284583,43,3.4136667251586914
1525763643.6248019,46,3.071734666824341
1525763648.6356263,57,2.7537074089050293
1525763655.427916,72,2.707223892211914
1525763656.7664666,75,2.7546768188476562
1525763665.8410728,95,2.3469676971435547
1525763706.732181,156,2.0577635765075684
1525763708.100065,159,2.0235228538513184
1525763712.183897,168,2.1108813285827637
1525763719.4191341,184,2.3481929302215576
1525763753.885553,230,2.0081725120544434
1525763756.139863,235,2.0125961303710938
1525763765.6509032,256,1.98114013671875
1525763767.890174,261,1.8976811170578003
1525763771.0411327,268,1.9385236501693726
1525763773.7177608,274,1.9224328994750977
1525763803.2543995,309,1.8974347114562988
1525763804.1800158,311,1.824334740638733
1525763807.7711933,319,1.8477370738983154
1525763820.8916392,348,1.6884156465530396
1525763829.9297016,368,1.6426812410354614
1525763868.2497098,422,1.443746566772461
1525763868.740289,423,1.6142864227294922
1525763877.8839478,443,1.4742745161056519
1525763879.2296934,446,1.551067590713501
1525763885.9782412,461,1.359616756439209
1525763887.321472,464,1.4026737213134766
1525763887.7650576,465,1.3337311744689941
1525763892.3356314,475,1.335825800895691
1525763934.2440093,537,1.2751117944717407
1525763946.448186,564,1.1329821348190308
1525763953.6724794,580,1.1012372970581055
1525763956.805825,587,1.1987876892089844
1525763957.2614195,588,1.1088495254516602
1525763985.8397837,621,1.1017189025878906
1525763992.1536305,635,0.9869157075881958
1525763995.7548294,643,1.0772873163223267
1525763996.6424415,645,1.1600208282470703
1525763998.0059478,648,1.0578547716140747
1525763998.893666,650,0.9856276512145996
1525764004.3550768,662,1.050671935081482
1525764008.865177,672,1.0318256616592407
1525764041.874576,715,1.026098370552063
1525764045.4923067,723,1.0395190715789795
1525764049.1068883,731,1.0078527927398682
1525764059.0396624,753,1.0271254777908325
1525764060.8245437,757,0.980378270149231
1525764064.9074378,766,0.9717515707015991
1525764066.7023373,770,0.8277363777160645
1525764067.611895,772,0.8715064525604248
1525764073.9578335,786,0.9559565186500549
1525764074.8643878,788,0.8760367035865784
1525764077.0996213,793,0.8622643351554871
1525764078.0274215,795,0.8714131712913513
1525764095.3754206,803,0.8530738353729248
1525764098.0750299,809,0.9831959009170532
1525764098.528239,810,1.0487279891967773
1525764110.7964478,837,0.7729064226150513
1525764156.9215205,908,0.8019539713859558
1525764157.8538318,910,0.8467836380004883
1525764172.772587,943,0.7413320541381836
1525764174.0885882,946,0.8891007900238037
1525764181.833991,963,0.8559321761131287
1525764185.943196,972,0.9494348168373108
1525764186.4165149,973,0.7380609512329102
1525764189.1943595,979,0.8387659788131714
1525764189.6487281,980,0.9812130928039551
1525764191.868377,985,0.8512580990791321
1525764213.8608513,1003,0.7244886755943298
1525764215.248921,1006,0.8018254041671753
1525764219.3509972,1015,0.77826988697052
1525764241.3598733,1064,0.8733781576156616
1525764242.745393,1067,0.6863386631011963
1525764245.4641743,1073,0.878197431564331
1525764248.1706507,1079,0.7032369375228882
1525764250.4013867,1084,0.7411129474639893
1525764254.9397004,1094,0.6831388473510742
1525764257.6489966,1100,0.7092079520225525
1525764273.6926425,1105,0.8412461876869202
1525764297.2187288,1157,0.753361165523529
1525764299.4775038,1162,0.830392599105835
1525764299.930075,1163,0.6269563436508179
1525764308.1467226,1181,0.7967079281806946
1525764314.0708954,1194,0.7126386761665344
1525764333.6942446,1207,0.6795207262039185
1525764350.9551756,1245,0.7066476345062256
1525764358.678477,1262,0.7348898649215698
1525764367.6819184,1282,0.7301841378211975
1525764370.3544993,1288,0.8118270635604858
1525764373.458202,1295,0.8095996379852295
1525764397.0446832,1317,0.6521674990653992
1525764398.4050252,1320,0.7729241251945496
1525764403.2992604,1331,0.6877827048301697
1525764404.6124234,1334,0.7071173191070557
1525764405.9886193,1337,0.655110239982605
1525764406.4407265,1338,0.6952939033508301
1525764428.3094723,1386,0.7664531469345093
1525764431.0280921,1392,0.7770752906799316
1525764431.4847345,1393,0.711794376373291
1525764455.2448938,1415,0.6600986123085022
1525764460.694268,1427,0.5883760452270508
1525764465.2343748,1437,0.623757541179657
1525764478.857831,1467,0.6736600399017334
1525764483.858953,1478,0.6920053958892822
1525764487.430414,1486,0.7000513672828674
1525764490.1710966,1492,0.7636575698852539
1525764518.2021248,1524,0.6918599009513855
1525764520.0095618,1528,0.7145252823829651
1525764531.3594456,1553,0.7580592036247253
1525764538.545274,1569,0.7624355554580688
1525764539.0106814,1570,0.70167076587677
1525764545.8351157,1585,0.7232098579406738
1525764547.6610656,1589,0.6198890209197998
1525764569.1585753,1606,0.6136183142662048
1525764585.0499294,1641,0.6088410019874573
1525764588.6877472,1649,0.7304959297180176
1525764597.767312,1669,0.6074068546295166
1525764604.1509693,1683,0.5803044438362122
1525764608.3097012,1692,0.7435551285743713
1525764611.024826,1698,0.6892672181129456
1525764611.9290652,1700,0.5543580055236816
1525764626.9789157,1703,0.6525192856788635
1525764630.0696335,1710,0.6631526350975037
1525764634.1235716,1719,0.6225157976150513
1525764640.504423,1733,0.6572745442390442
1525764641.4503381,1735,0.6738254427909851
1525764642.830599,1738,0.6942375302314758
1525764646.477303,1746,0.6697288751602173
1525764646.9521499,1747,0.6669483184814453
1525764656.0644345,1767,0.6118500232696533
1525764660.1985571,1776,0.6448040008544922
1525764662.9430444,1782,0.822941780090332
1525764666.5221283,1790,0.6774471402168274
1525764670.6370356,1799,0.6869794130325317
1525764687.6058109,1806,0.7176270484924316
1525764697.257164,1827,0.6625203490257263
1525764703.6080499,1841,0.7164252400398254
1525764705.415127,1845,0.7194958329200745
1525764709.4836524,1854,0.7946422100067139
1525764715.433781,1867,0.6420891284942627
1525764716.7999349,1870,0.6976817846298218
1525764719.5150442,1876,0.6056264638900757
1525764720.4543452,1878,0.7176042199134827
1525764752.140844,1918,0.5995913147926331
1525764759.8390677,1935,0.7910598516464233
1525764764.3683262,1945,0.7421467304229736
1525764765.7410324,1948,0.6083070039749146
1525764774.8415296,1968,0.6266915202140808
1525764781.166458,1982,0.6949818134307861
1525764782.0757482,1984,0.6046003699302673
1525764803.531051,2002,0.6147709488868713
1525764805.2940013,2006,0.6356638669967651
1525764808.9591873,2014,0.6636196970939636
1525764816.6543312,2031,0.6012560129165649
1525764819.2900012,2037,0.5609962344169617
1525764830.095281,2061,0.6280810236930847
1525764835.958403,2074,0.5989024043083191
1525764837.322017,2077,0.5905956625938416
1525764837.7952595,2078,0.6067802309989929
1525764841.4394674,2086,0.6204231977462769
1525764843.248121,2090,0.5033876299858093
1525764846.4080591,2097,0.6193378567695618
1525764866.5163746,2112,0.5857383012771606
1525764881.8955762,2146,0.556183934211731
1525764883.6995902,2150,0.6560707092285156
1525764886.868709,2157,0.6085900068283081
1525764890.948017,2166,0.5677903890609741
1525764900.8958187,2188,0.6124047636985779
1525764902.7122576,2192,0.5431244373321533
1525764906.3437371,2200,0.6681923866271973
1525764923.7953172,2208,0.6495214700698853
1525764925.5945046,2212,0.5660945177078247
1525764934.7770414,2232,0.6044421792030334
1525764937.03097,2237,0.6166470050811768
1525764937.463788,2238,0.5869206190109253
1525764938.3708088,2240,0.6246344447135925
1525764939.739496,2243,0.6008196473121643
1525764945.1538606,2255,0.6298817992210388
1525764946.5055957,2258,0.626586377620697
1525764948.7667222,2263,0.5985700488090515
1525764957.3640494,2282,0.572314441204071
1525764961.8959436,2292,0.7121980786323547
1525764964.5731807,2298,0.595424234867096
1525764980.5640073,2304,0.6315709948539734
1525764982.338131,2308,0.5927405953407288
1525764987.813046,2320,0.5732866525650024
1525764999.74355,2346,0.6410831212997437
1525765003.7555954,2355,0.7161216139793396
1525765019.678553,2390,0.6399190425872803
1525765020.1359942,2391,0.6279154419898987
1525765021.0518568,2393,0.5658282041549683
1525765054.288486,2437,0.590293288230896
1525765057.9043822,2445,0.6249086260795593
1525765061.9824774,2454,0.5719285607337952
1525765062.9058094,2456,0.6033011078834534
1525765065.1721787,2461,0.6134264469146729
1525765076.4922454,2486,0.5521615147590637
1525765076.9291084,2487,0.6370789408683777
1525765081.479927,2497,0.6169836521148682
1525765082.3830912,2499,0.5022915601730347
1525765098.437021,2504,0.4842236042022705
1525765104.7291026,2518,0.5154117345809937
1525765107.4645948,2524,0.6510263085365295
1525765111.4952025,2533,0.6391299962997437
1525765118.3080752,2548,0.5783097147941589
1525765120.148424,2552,0.648052453994751
1525765121.0401096,2554,0.5406280755996704
1525765132.4592857,2579,0.5786441564559937
1525765142.5585797,2601,0.5403290390968323
1525765159.0249493,2607,0.6046832799911499
1525765166.7083995,2624,0.6736536026000977
1525765169.4372094,2630,0.6207770109176636
1525765181.3300297,2656,0.604832649230957
1525765191.7186913,2679,0.5290995240211487
1525765194.8588636,2686,0.668958842754364
1525765197.1106553,2691,0.6352477669715881
1525765216.772642,2704,0.5824137330055237
1525765219.9637983,2711,0.5759744644165039
1525765226.7686987,2726,0.574173629283905
1525765232.2442431,2738,0.5673811435699463
1525765233.6244278,2741,0.5412617921829224
1525765239.9333599,2755,0.6130350828170776
1525765255.8556519,2790,0.5555275082588196
1525765256.2967951,2791,0.47531116008758545
1525765256.763816,2792,0.5465288162231445
1525765284.9772289,2825,0.5375797152519226
1525765306.6574686,2873,0.5527780652046204
1525765310.751727,2882,0.5942915678024292
1525765314.866527,2891,0.504126787185669
1525765317.581557,2897,0.5835345387458801
1525765340.9099789,2918,0.575110673904419
1525765342.2717857,2921,0.5934658050537109
1525765363.7317803,2968,0.5940794348716736
1525765367.3745468,2976,0.540015459060669
1525765377.7857609,2999,0.6056586503982544
1525765396.9366806,3012,0.5308058261871338
1525765404.173104,3028,0.5839620232582092
1525765405.5385797,3031,0.5920212864875793
1525765409.1429386,3039,0.6198644638061523
1525765410.4786782,3042,0.5622948408126831
1525765421.3906364,3066,0.5572994947433472
1525765423.2031162,3070,0.559449315071106
1525765436.7625766,3100,0.5176992416381836
1525765460.512764,3123,0.5006210803985596
1525765467.3170342,3138,0.5465236902236938
1525765475.397522,3156,0.5558276176452637
1525765478.1039488,3162,0.5300402045249939
1525765485.4796295,3178,0.5302634835243225
1525765493.6025758,3196,0.6240403056144714
1525765494.0720882,3197,0.5072917342185974
1525765523.217894,3231,0.6155574321746826
1525765527.7254946,3241,0.5264678001403809
1525765529.0834885,3244,0.5253416895866394
1525765529.524758,3245,0.6390106081962585
1525765530.4353824,3247,0.5040848851203918
1525765530.8861988,3248,0.7169960141181946
1525765542.1732142,3273,0.5320796966552734
1525765570.7819464,3306,0.5362253785133362
1525765581.2726223,3329,0.513775646686554
1525765588.9402864,3346,0.5829408168792725
1525765603.0123196,3377,0.4954313337802887
1525765629.0744147,3404,0.49891799688339233
1525765631.3022754,3409,0.4011504054069519
1525765641.1905413,3431,0.45910102128982544
1525765649.7606337,3450,0.49118006229400635
1525765650.6524887,3452,0.5917807817459106
1525765653.8340094,3459,0.5353468060493469
1525765656.5782595,3465,0.509731113910675
1525765663.8135862,3481,0.533739447593689
1525765671.450385,3498,0.4463355541229248
1525765690.6188111,3510,0.5157374143600464
1525765691.9967947,3513,0.4881899952888489
1525765703.3390872,3538,0.5053830742835999
1525765715.1454453,3564,0.4272690713405609
1525765722.8999422,3581,0.4946461021900177
1525765732.020607,3601,0.5925942659378052
1525765753.6135778,3619,0.5281015634536743
1525765754.5308895,3621,0.4934537410736084
1525765755.425122,3623,0.5316632390022278
1525765758.1362185,3629,0.5797207355499268
1525765770.8734603,3657,0.4854336977005005
1525765777.123752,3671,0.5179210901260376
1525765816.33221,3727,0.6277133226394653
1525765818.1607814,3731,0.6161627769470215
1525765821.7911966,3739,0.5226210355758667
1525765823.1325064,3742,0.47610652446746826
1525765836.9621198,3773,0.5337854027748108
1525765840.628467,3781,0.4923152029514313
1525765846.4598362,3794,0.4719092845916748
1525765848.7269654,3799,0.522392213344574
1525765869.3769228,3815,0.5440380573272705
1525765871.6248803,3820,0.5482369661331177
1525765872.530139,3822,0.4829331040382385
1525765876.9799633,3832,0.410480797290802
1525765878.7614963,3836,0.5691495537757874
1525765891.8992088,3865,0.5550901293754578
1525765894.146058,3870,0.4827646315097809
1525765897.3344262,3877,0.5392671823501587
1525765934.5520165,3929,0.5186899900436401
1525765937.7260275,3936,0.4729793071746826
1525765939.5259798,3940,0.44952666759490967
1525765944.5325432,3951,0.5079980492591858
1525765947.2705035,3957,0.5877684354782104
1525765950.0403419,3963,0.5331103205680847
1525765959.9676955,3985,0.5020310878753662
1525765967.1967127,4001,0.4452994465827942
1525765985.0057905,4010,0.518459141254425
1525765985.4664237,4011,0.5493441224098206
1525765990.9233608,4023,0.4544859528541565
1525765995.8885515,4034,0.5521039962768555
1525765997.2072566,4037,0.4206738770008087
1525766022.9626548,4094,0.49232983589172363
1525766025.255388,4099,0.4357663691043854
1525766025.7130163,4100,0.4700961112976074
1525766043.5063486,4110,0.45327842235565186
1525766076.558646,4183,0.4178715944290161
1525766081.5607772,4194,0.48307955265045166
1525766082.032196,4195,0.4126736521720886
1525766082.9512014,4197,0.542442262172699
1525766098.891222,4202,0.5195655822753906
1525766099.3520613,4203,0.5890437960624695
1525766110.728205,4228,0.4476076364517212
1525766113.0158787,4233,0.5088927745819092
1525766114.3991797,4236,0.473724365234375
1525766117.9509063,4244,0.5139310359954834
1525766126.969593,4264,0.44174838066101074
1525766128.391348,4267,0.49895262718200684
1525766128.8444161,4268,0.40870141983032227
1525766135.6896465,4283,0.4725232422351837
1525766142.9894028,4299,0.49899011850357056
1525766159.388129,4305,0.4687230885028839
1525766161.17942,4309,0.46575334668159485
1525766165.2824237,4318,0.49247488379478455
1525766166.1928747,4320,0.4235645830631256
1525766172.037744,4333,0.4520425796508789
1525766177.087485,4344,0.493593692779541
1525766188.9896271,4370,0.42774003744125366
1525766193.1681762,4379,0.4920917749404907
1525766199.9771416,4394,0.4938148856163025
1525766203.201717,4401,0.47183310985565186
1525766219.2966588,4407,0.5321570634841919
1525766221.111189,4411,0.5067127346992493
1525766230.1114922,4431,0.48028266429901123
1525766231.42854,4434,0.39895302057266235
1525766250.5080404,4476,0.4339335858821869
1525766258.1915302,4493,0.5165516138076782
1525766279.1624384,4510,0.4380413591861725
1525766279.656707,4511,0.4555012285709381
1525766288.7791867,4531,0.45668792724609375
1525766290.140677,4534,0.5029662847518921
1525766294.231355,4543,0.38942262530326843
1525766299.1929271,4554,0.4720146059989929
1525766310.46636,4579,0.546644926071167
1525766311.80204,4582,0.42568519711494446
1525766316.8030884,4593,0.48877468705177307
1525766318.1777136,4596,0.5597696304321289
1525766319.0861437,4598,0.503829836845398
1525766319.991765,4600,0.36790767312049866
1525766346.8523152,4629,0.4169332981109619
1525766359.5968843,4657,0.5275858640670776
1525766363.2132494,4665,0.48048123717308044
1525766365.0121684,4669,0.41884663701057434
1525766368.676679,4677,0.47111430764198303
1525766373.732408,4688,0.5072433352470398
1525766399.299951,4714,0.44826480746269226
1525766401.5614297,4719,0.4022461175918579
1525766408.7396734,4735,0.4978994131088257
1525766416.0068092,4751,0.4809879958629608
1525766419.6544328,4759,0.5947737097740173
1525766423.7141087,4768,0.3969051241874695
1525766427.7714906,4777,0.4686148762702942
1525766432.7636423,4788,0.4443533420562744
1525766433.198168,4789,0.550661027431488
1525766435.966559,4795,0.5167326927185059
1525766438.6945565,4801,0.46824440360069275
1525766453.2610345,4803,0.44271573424339294
1525766454.6125147,4806,0.4451243281364441
1525766470.603556,4841,0.5235368609428406
1525766476.0832672,4853,0.385831356048584
1525766484.7349489,4872,0.38298460841178894
1525766495.178232,4895,0.3732883334159851
1525766518.0580485,4915,0.5380697846412659
1525766529.0418937,4939,0.5122840404510498
1525766536.209873,4955,0.4239896833896637
1525766539.8571236,4963,0.41530922055244446
1525766543.9846268,4972,0.49323007464408875
1525766545.3379436,4975,0.46212485432624817
1525766546.2580051,4977,0.49306467175483704
1525766582.6606464,5028,0.4699557423591614
1525766584.0319753,5031,0.4393937885761261
1525766593.1608865,5051,0.47978562116622925
1525766594.0604026,5053,0.5046029090881348
1525766594.5250483,5054,0.4743925929069519
1525766597.7346494,5061,0.45587626099586487
1525766605.9677374,5079,0.497811496257782
1525766632.5532997,5107,0.39450567960739136
1525766641.6082962,5127,0.42504385113716125
1525766642.5006428,5129,0.44762682914733887
1525766645.2596574,5135,0.4492015242576599
1525766656.985974,5161,0.45252561569213867
1525766659.2814972,5166,0.5447272062301636
1525766667.0144968,5183,0.4537983238697052
1525766675.1312623,5201,0.4798629879951477
1525766692.6456957,5209,0.4883415699005127
1525766706.7536216,5240,0.49148431420326233
1525766718.97977,5267,0.3918420374393463
1525766729.3580198,5290,0.4545079469680786
1525766756.1340451,5319,0.40002769231796265
1525766761.1513498,5330,0.49744001030921936
1525766768.4719331,5346,0.4379056990146637
1525766774.8430183,5360,0.4558583199977875
1525766775.2995276,5361,0.42771783471107483
1525766784.44589,5381,0.46891120076179504
1525766816.26131,5421,0.41442975401878357
1525766826.2015018,5443,0.47037485241889954
1525766828.4526548,5448,0.4475642144680023
1525766845.1700554,5485,0.3737764060497284
1525766848.403321,5492,0.5006775856018066
1525766850.221257,5496,0.401675820350647
1525766866.3240914,5502,0.43368208408355713
1525766869.0878613,5508,0.46162575483322144
1525766872.6694508,5516,0.47748082876205444
1525766873.5945454,5518,0.4017118513584137
1525766888.0623457,5550,0.4455423653125763
1525766898.9148738,5574,0.45910030603408813
1525766904.3450537,5586,0.4131137430667877
1525766905.2338967,5588,0.522077202796936
1525766907.946396,5594,0.4944043755531311
1525766927.0603895,5606,0.5763217210769653
1525766938.429839,5631,0.5013608932495117
1525766951.052877,5659,0.43084263801574707
1525766951.9907622,5661,0.5304439663887024
1525766953.8367317,5665,0.4107874035835266
1525766960.6930175,5680,0.4415163993835449
1525766992.671533,5721,0.39295974373817444
1525766994.0509791,5724,0.5572823882102966
1525767002.2546413,5742,0.4740965962409973
1525767010.4328818,5760,0.5199369192123413
1525767018.2001827,5777,0.4206306040287018
1525767019.5567226,5780,0.4798927307128906
1525767021.8498902,5785,0.39861711859703064
1525767024.0954607,5790,0.374382346868515
1525767046.1321633,5808,0.5267301797866821
1525767046.5753872,5809,0.43419164419174194
1525767054.2382019,5826,0.4288538098335266
1525767055.6025238,5829,0.48824119567871094
1525767071.0342455,5863,0.43101829290390015
1525767071.9411392,5865,0.41861772537231445
1525767075.130647,5872,0.4362557530403137
1525767087.4205267,5899,0.44114935398101807
1525767105.2051556,5908,0.4274000823497772
1525767114.8193848,5929,0.4175894558429718
1525767125.763065,5953,0.41795477271080017
1525767128.0381522,5958,0.49496781826019287
1525767130.7658315,5964,0.3990473747253418
1525767142.9257765,5991,0.469144731760025
1525767165.823354,6011,0.459993839263916
1525767168.0533385,6016,0.3583279252052307
1525767174.858437,6031,0.32300564646720886
1525767177.1562934,6036,0.39087915420532227
1525767188.4505455,6061,0.41403838992118835
1525767196.562734,6079,0.3720273971557617
1525767198.3980253,6083,0.3730676472187042
1525767200.7145436,6088,0.34218302369117737
1525767221.6945863,6104,0.41748207807540894
1525767222.609729,6106,0.45061013102531433
1525767229.856786,6122,0.36004194617271423
1525767230.732535,6124,0.46530675888061523
1525767233.4776745,6130,0.4396628141403198
1525767234.4214692,6132,0.37765637040138245
1525767235.325352,6134,0.39705729484558105
1525767240.7984126,6146,0.36357632279396057
1525767242.5886874,6150,0.4556942582130432
1525767252.9341676,6173,0.47278520464897156
1525767257.0204914,6182,0.5474292635917664
1525767258.376068,6185,0.4976598918437958
1525767265.6774697,6201,0.4224521815776825
1525767284.507977,6212,0.3802720308303833
1525767285.4037993,6214,0.472949743270874
1525767288.1062622,6220,0.37521764636039734
1525767294.0611517,6233,0.4032597541809082
1525767302.2235658,6251,0.4330943822860718
1525767319.8864422,6290,0.41521334648132324
1525767343.7575362,6313,0.509532630443573
1525767345.6034975,6317,0.4066709876060486
1525767346.0404184,6318,0.4509812295436859
1525767349.228356,6325,0.42864805459976196
1525767357.0011115,6342,0.4415741264820099
1525767362.002532,6353,0.3985733687877655
1525767366.89928,6364,0.4242563247680664
1525767370.0512755,6371,0.43246421217918396
1525767372.749496,6377,0.48831143975257874
1525767383.6494746,6401,0.37242448329925537
1525767422.6497571,6456,0.4100443720817566
1525767424.4800727,6460,0.40828824043273926
1525767430.3592768,6473,0.29133933782577515
1525767437.2442884,6488,0.407550573348999
1525767440.9115098,6496,0.38023245334625244
1525767441.36496,6497,0.41827458143234253
1525767443.168438,6501,0.40024736523628235
1525767461.0387373,6511,0.4575898349285126
1525767465.5910716,6521,0.40786901116371155
1525767466.049459,6522,0.41257667541503906
1525767466.506561,6523,0.3269902467727661
1525767470.1566818,6531,0.4395976662635803
1525767479.2873135,6551,0.4780060350894928
1525767490.1886215,6575,0.4244921803474426
1525767493.3482914,6582,0.39320436120033264
1525767494.7052906,6585,0.47141003608703613
1525767516.7108335,6604,0.40168944001197815
1525767522.6474233,6617,0.40167152881622314
1525767524.9434474,6622,0.3561844229698181
1525767541.2221851,6658,0.3977166712284088
1525767545.288841,6667,0.43438249826431274
1525767546.1875925,6669,0.3286379277706146
1525767547.970764,6673,0.502244234085083
1525767550.766165,6679,0.34134048223495483
1525767552.1153786,6682,0.407432496547699
1525767555.2854187,6689,0.36686259508132935
1525767558.9248774,6697,0.4774201512336731
1525767560.2959485,6700,0.292401522397995
1525767579.476725,6712,0.34609588980674744
1525767591.699423,6739,0.42894691228866577
1525767593.549344,6743,0.3737788498401642
1525767598.5557706,6754,0.4161226749420166
1525767603.6204321,6765,0.428693950176239
1525767609.0858214,6777,0.38166090846061707
1525767647.7756526,6833,0.39552637934684753
1525767654.1340728,6847,0.3965916931629181
1525767657.7585497,6855,0.3203123211860657
1525767664.0948317,6869,0.3960880637168884
1525767664.5337152,6870,0.36760759353637695
1525767676.416983,6896,0.33942583203315735
1525767696.4759498,6910,0.44539594650268555
1525767707.800825,6935,0.4396277070045471
1525767720.965596,6964,0.40066400170326233
1525767722.3306978,6967,0.3304443955421448
1525767734.1920366,6993,0.37778741121292114
1525767755.8207154,7011,0.3525804579257965
1525767757.6231222,7015,0.37528958916664124
1525767768.9242218,7040,0.4130433201789856
1525767772.0640976,7047,0.3850180506706238
1525767780.7096062,7066,0.3516567647457123
1525767792.469913,7092,0.42000457644462585
1525767812.701959,7107,0.3972618579864502
1525767816.3288822,7115,0.4392615258693695
1525767816.805692,7116,0.3388521373271942
1525767826.709444,7138,0.4017171561717987
1525767828.5589678,7142,0.34050509333610535
1525767834.8280952,7156,0.39817583560943604
1525767840.2902932,7168,0.3570167124271393
1525767843.9003007,7176,0.47046199440956116
1525767850.2257466,7190,0.3158118724822998
1525767852.987254,7196,0.38303840160369873
1525767870.7679615,7205,0.3570902645587921
1525767874.8658545,7214,0.35698699951171875
1525767875.7856596,7216,0.5052911043167114
1525767876.2059958,7217,0.3000500798225403
1525767884.825739,7236,0.3813532888889313
1525767886.1576922,7239,0.38905203342437744
1525767890.253384,7248,0.39245498180389404
1525767906.8548357,7285,0.4391714930534363
1525767914.0900507,7301,0.4539565443992615
1525767932.383571,7312,0.33487483859062195
1525767940.5553966,7330,0.33454999327659607
1525767945.0806928,7340,0.41955137252807617
1525767945.5566177,7341,0.43595167994499207
1525767951.4174168,7354,0.3445467948913574
1525767953.6842215,7359,0.3939952850341797
1525767954.143575,7360,0.38174328207969666
1525767964.608122,7383,0.37018531560897827
1525767966.3885274,7387,0.4431687295436859
1525767987.016529,7402,0.386879563331604
1525768000.7838922,7432,0.3361726701259613
1525768004.86838,7441,0.4907374382019043
1525768006.2300096,7444,0.39324328303337097
1525768009.42095,7451,0.3669011890888214
1525768013.9928012,7461,0.3405713140964508
1525768014.447278,7462,0.2969983220100403
1525768015.35059,7464,0.3946387767791748
1525768017.6403942,7469,0.4067811369895935
1525768022.2543535,7479,0.3839419186115265
1525768046.8716981,7503,0.4643573760986328
1525768050.9343815,7512,0.4417094886302948
1525768059.5956664,7531,0.3729358911514282
1525768067.3114278,7548,0.4074974060058594
1525768089.5981643,7597,0.35008758306503296
1525768108.801144,7610,0.335306853055954
1525768110.1915042,7613,0.3138735294342041
1525768124.3587866,7644,0.44158831238746643
1525768124.8183541,7645,0.4112280607223511
1525768132.5480115,7662,0.36026114225387573
1525768137.096374,7672,0.43680763244628906
1525768139.3369112,7677,0.43015700578689575
1525768144.3237662,7688,0.32919538021087646
1525768147.092682,7694,0.3472096621990204
1525768150.2795262,7701,0.3566034138202667
1525768171.7606723,7719,0.39939892292022705
1525768174.007389,7724,0.34197330474853516
1525768176.2448995,7729,0.38663384318351746
1525768184.359079,7747,0.38082370162010193
1525768189.3808007,7758,0.3556211590766907
1525768190.7462423,7761,0.34504643082618713
1525768199.8214476,7781,0.35723212361335754
1525768203.4264262,7789,0.33198752999305725
1525768208.0182824,7799,0.41896265745162964
1525768227.1816385,7811,0.355627179145813
1525768237.7338338,7834,0.3256818354129791
1525768239.9781566,7839,0.41279518604278564
1525768267.7142317,7900,0.39133524894714355
1525768268.1766262,7901,0.38310477137565613
1525768283.3297935,7905,0.35502105951309204
1525768295.9472604,7933,0.3559558391571045
1525768315.6561816,7976,0.27906301617622375
1525768319.317649,7984,0.4427134394645691
1525768322.995907,7992,0.36825814843177795
1525768323.4568594,7993,0.34744948148727417
1525768352.1719534,8027,0.3677457571029663
1525768357.1908562,8038,0.2777690887451172
1525768362.6915624,8050,0.3308543264865875
1525768364.0437799,8053,0.3343839645385742
1525768366.699707,8059,0.40120428800582886
1525768370.2799013,8067,0.3491150438785553
1525768410.7531564,8127,0.27809351682662964
1525768421.6894228,8151,0.3797689378261566
1525768424.875341,8158,0.3854619860649109
1525768435.4382484,8181,0.4242107570171356
1525768437.2401044,8185,0.3409216105937958
1525768443.6039295,8199,0.30769139528274536
1525768464.632068,8216,0.4263276755809784
1525768467.3319225,8222,0.34752339124679565
1525768473.2005873,8235,0.3362165689468384
1525768482.3101764,8255,0.3434177041053772
1525768486.4535692,8264,0.30931538343429565
1525768493.709339,8280,0.3334055244922638
1525768498.7498028,8291,0.3390345275402069
1525768502.8706827,8300,0.26744768023490906
1525768520.1669407,8308,0.3033142685890198
1525768529.20186,8328,0.41444212198257446
1525768530.1081614,8330,0.38824573159217834
1525768531.4504228,8333,0.3190883696079254
1525768532.3852909,8335,0.4481073021888733
1525768535.102838,8341,0.3295789957046509
1525768540.546115,8353,0.4288178086280823
1525768544.2077906,8361,0.2995528280735016
1525768545.585119,8364,0.2890026569366455
1525768547.8433979,8369,0.4247676730155945
1525768551.0137591,8376,0.32575714588165283
1525768551.8931136,8378,0.3496893048286438
1525768588.7325668,8429,0.32645222544670105
1525768593.6710112,8440,0.39355915784835815
1525768597.345516,8448,0.3702542781829834
1525768606.4016392,8468,0.38543856143951416
1525768606.8653512,8469,0.40172678232192993
1525768607.759506,8471,0.3798767626285553
1525768614.1134453,8485,0.43862321972846985
1525768615.895669,8489,0.32929009199142456
1525768619.9518144,8498,0.3379065990447998
1525768620.4052217,8499,0.35365527868270874
1525768636.1546474,8504,0.3176247179508209
1525768637.9202402,8508,0.332730770111084
1525768638.385153,8509,0.33117544651031494
1525768645.1733682,8524,0.3338167071342468
1525768659.291509,8555,0.35655418038368225
1525768664.721335,8567,0.44363266229629517
1525768667.9281604,8574,0.31035545468330383
1525768670.1956792,8579,0.3796556293964386
1525768676.559346,8593,0.3074475824832916
1525768694.2785969,8602,0.2779861092567444
1525768701.0910296,8617,0.4555264711380005
1525768706.0895476,8628,0.3472791910171509
1525768709.2903318,8635,0.4136081337928772
1525768709.7363846,8636,0.33790022134780884
1525768713.7695441,8645,0.36116015911102295
1525768730.9347582,8683,0.34024637937545776
1525768734.6159785,8691,0.37723663449287415
1525768735.0737777,8692,0.3708157539367676
1525768736.9334912,8696,0.2740374207496643
1525768764.8058355,8728,0.3312062621116638
1525768786.227111,8775,0.3649686574935913
1525768788.0360153,8779,0.3452932834625244
1525768796.2367024,8797,0.36031535267829895
1525768811.9013426,8802,0.4448578655719757
1525768818.7369618,8817,0.335030198097229
1525768820.0698996,8820,0.4159602224826813
1525768821.424635,8823,0.3938368260860443
1525768831.0401723,8844,0.36149945855140686
1525768836.020053,8855,0.3547827899456024
1525768842.347639,8869,0.3990035951137543
1525768846.8632014,8879,0.3017027974128723
1525768850.0190754,8886,0.28265807032585144
1525768871.1151302,8903,0.2751835286617279
1525768872.0486565,8905,0.292698472738266
1525768873.3936553,8908,0.35006022453308105
1525768882.8839653,8929,0.2774321138858795
1525768883.7872715,8931,0.29365745186805725
1525768886.0720904,8936,0.3514067232608795
1525768891.1144447,8947,0.2716161906719208
1525768894.7488315,8955,0.2907751500606537
1525768896.5263166,8959,0.30729615688323975
1525768904.3070443,8976,0.3291812241077423
1525768912.3987513,8994,0.28979113698005676
1525768915.0985343,9000,0.320710152387619
1525768931.0930588,9005,0.36062461137771606
1525768933.3248591,9010,0.3641361594200134
1525768934.6722121,9013,0.33976298570632935
1525768941.4329972,9028,0.3318271040916443
1525768941.8862772,9029,0.3651973307132721
1525768954.2086535,9056,0.4217863380908966
1525768957.8599048,9064,0.393634557723999
1525768962.4050782,9074,0.3849307894706726
1525768967.4133754,9085,0.37873274087905884
1525768990.436016,9106,0.3091377019882202
1525768998.6936812,9124,0.2838914394378662
1525769013.1259196,9156,0.33989590406417847
1525769013.5901635,9157,0.3940275013446808
1525769016.305204,9163,0.3951496481895447
1525769053.19246,9215,0.4247686266899109
1525769054.1135697,9217,0.33006101846694946
1525769058.6684384,9227,0.33808884024620056
1525769061.837266,9234,0.39587852358818054
1525769074.126556,9261,0.39938488602638245
1525769083.5689201,9282,0.23127490282058716
1525769088.154138,9292,0.3642590641975403
1525769109.273985,9308,0.308686226606369
1525769110.1719806,9310,0.35166314244270325
1525769113.370201,9317,0.40453627705574036
1525769127.9366407,9349,0.3748207986354828
1525769130.2163455,9354,0.34405553340911865
1525769135.1925886,9365,0.37079647183418274
1525769135.6368196,9366,0.2828666567802429
1525769137.4584906,9370,0.3596620559692383
1525769170.3603103,9413,0.2761557102203369
1525769171.7056606,9416,0.3681114614009857
1525769180.8234174,9436,0.30049654841423035
1525769183.5234947,9442,0.3322353661060333
1525769183.9723184,9443,0.39249539375305176
1525769195.7896492,9469,0.3180462121963501
1525769198.9545226,9476,0.35351523756980896
1525769202.0863123,9483,0.3601912558078766
1525769240.826655,9538,0.3627369999885559
1525769241.278215,9539,0.3269336223602295
1525769245.3615718,9548,0.3143673837184906
1525769248.5101328,9555,0.3972919285297394
1525769249.8661158,9558,0.26944294571876526
1525769253.00881,9565,0.387315034866333
1525769254.3707583,9568,0.27221986651420593
1525769264.306149,9590,0.2913835644721985
1525769269.2854712,9601,0.3773699700832367
1525769287.6022263,9612,0.3583226203918457
1525769292.146095,9622,0.3359135389328003
1525769293.0680525,9624,0.3730429410934448
1525769293.5104923,9625,0.28957313299179077
1525769294.8866613,9628,0.3746437728404999
1525769305.7766948,9652,0.4031710922718048
1525769308.0291107,9657,0.31587785482406616
1525769308.4832838,9658,0.37747934460639954
1525769310.2844424,9662,0.2830033600330353
1525769318.8700564,9681,0.33255913853645325
1525769323.41776,9691,0.3608228266239166
1525769327.044593,9699,0.3012430965900421
1525769345.9151158,9711,0.3287689983844757
1525769363.8756034,9751,0.37830135226249695
1525769368.0178668,9760,0.40183475613594055
1525769368.473143,9761,0.29544544219970703
1525769371.1470027,9767,0.2866801619529724
1525769372.0562663,9769,0.31809765100479126
1525769376.1108186,9778,0.3424776792526245
1525769405.3070972,9813,0.25707846879959106
1525769417.9930565,9841,0.32331588864326477
1525769419.337075,9844,0.31760382652282715
1525769424.803147,9856,0.3777481019496918
1525769437.5842519,9884,0.47538185119628906
1525769461.9213388,9908,0.28526678681373596
1525769466.4119654,9918,0.35152551531791687
1525769491.2683809,9973,0.3296765983104706
1525769497.1242635,9986,0.3592400550842285
1525769502.0532413,9997,0.3400542438030243
1525769523.4282527,10015,0.3230383098125458
1525769525.6846724,10020,0.3473075032234192
1525769539.7308245,10051,0.29348838329315186
1525769541.9885173,10056,0.306221604347229
1525769542.43341,10057,0.3088928163051605
1525769543.3429496,10059,0.32740435004234314
1525769548.7885451,10071,0.30637985467910767
1525769549.669686,10073,0.44595980644226074
1525769555.1032965,10085,0.31479567289352417
1525769559.6362913,10095,0.36815011501312256
1525769579.0267453,10108,0.3530508875846863
1525769581.3039715,10113,0.41590675711631775
1525769581.755107,10114,0.2954729497432709
1525769588.6567082,10129,0.34899795055389404
1525769591.4069722,10135,0.3673765957355499
1525769595.951853,10145,0.3276577293872833
1525769606.918636,10169,0.335600882768631
1525769614.7049143,10186,0.3837120831012726
1525769637.9936025,10208,0.2883351147174835
1525769652.046347,10239,0.38365042209625244
1525769655.2302265,10246,0.35727816820144653
1525769656.5988994,10249,0.288448691368103
1525769660.2533927,10257,0.32090434432029724
1525769667.5561922,10273,0.32503974437713623
1525769669.3751688,10277,0.3772641122341156
1525769671.6765947,10282,0.3847513496875763
1525769672.5776114,10284,0.30116432905197144
1525769673.4788864,10286,0.32912659645080566
1525769674.8518603,10289,0.3215993046760559
1525769704.4082217,10324,0.37751680612564087
1525769707.608013,10331,0.258374959230423
1525769714.9069383,10347,0.3900701403617859
1525769723.8667521,10367,0.2799064815044403
1525769736.5463626,10395,0.2950650751590729
1525769737.46945,10397,0.29339510202407837
1525769737.9331439,10398,0.3200082778930664
1525769738.8372285,10400,0.31331491470336914
1525769754.8776236,10406,0.2888491153717041
1525769756.6881025,10410,0.29701411724090576
1525769758.9772549,10415,0.2754327952861786
1525769761.6687057,10421,0.35004162788391113
1525769763.958075,10426,0.3488900065422058
1525769767.5953743,10434,0.32307669520378113
1525769777.1782668,10455,0.3692592680454254
1525769783.4750073,10469,0.26700645685195923
1525769788.399919,10480,0.3995565176010132
1525769792.9190304,10490,0.35890841484069824
1525769794.7128148,10494,0.3074592649936676
1525769795.156497,10495,0.3217703104019165
1525769821.0991743,10523,0.29460853338241577
1525769825.1319494,10532,0.3517721891403198
1525769828.7721658,10540,0.3321589231491089
1525769835.5770369,10555,0.3092278838157654
1525769836.0140367,10556,0.29075533151626587
1525769841.434688,10568,0.34244415163993835
1525769855.4822052,10599,0.3023573160171509
1525769872.9566169,10608,0.27209407091140747
1525769878.8577683,10621,0.3903062045574188
1525769880.1966412,10624,0.36047351360321045
1525769880.6544752,10625,0.32331717014312744
1525769882.9253252,10630,0.3279632329940796
1525769887.0544407,10639,0.41551411151885986
1525769890.6975958,10647,0.3225528597831726
1525769893.9046357,10654,0.37691739201545715
1525769894.366096,10655,0.35813108086586
1525769902.1032064,10672,0.3093664050102234
1525769929.0588493,10702,0.3347950577735901
1525769933.6282716,10712,0.29362815618515015
1525769950.3851383,10749,0.3657917380332947
1525769954.4989858,10758,0.352756142616272
1525769954.9462705,10759,0.26050159335136414
1525769957.6432774,10765,0.302756130695343
1525769964.9271402,10781,0.35287654399871826
1525769968.085491,10788,0.26533472537994385
1525769993.8901134,10816,0.29083776473999023
1525769994.3548446,10817,0.23279491066932678
1525769998.442073,10826,0.3045552670955658
1525770000.6704502,10831,0.31946924328804016
1525770005.6467004,10842,0.27281618118286133
1525770009.7426903,10851,0.37456610798835754
1525770016.1169984,10865,0.3521714210510254
1525770021.161453,10876,0.29302382469177246
1525770046.7294817,10903,0.30306386947631836
1525770048.1051426,10906,0.4255737364292145
1525770052.2112737,10915,0.2722509503364563
1525770063.5293636,10940,0.3631369173526764
1525770065.3283262,10944,0.31057244539260864
1525770069.4302843,10953,0.31697165966033936
1525770075.6517642,10967,0.314092218875885
1525770078.4383087,10973,0.26531389355659485
1525770079.3455055,10975,0.3287179470062256
1525770108.000066,11009,0.2818319499492645
1525770110.7166336,11015,0.2749970555305481
1525770113.5083292,11021,0.2523358464241028
1525770114.3777218,11023,0.34280523657798767
1525770114.8421714,11024,0.32769903540611267
1525770119.6177793,11034,0.34164729714393616
1525770122.0845988,11039,0.37651342153549194
1525770128.5000114,11053,0.3296867311000824
1525770132.5921063,11062,0.36804816126823425
1525770139.9130507,11078,0.3447650074958801
1525770164.6070879,11103,0.2837832272052765
1525770173.2028892,11122,0.30354276299476624
1525770177.2678688,11131,0.333718866109848
1525770185.4479418,11149,0.38149747252464294
1525770193.5473223,11167,0.4127333164215088
1525770197.6183064,11176,0.3667588531970978
1525770208.1088557,11199,0.3114887475967407
1525770209.0047166,11201,0.3740139603614807
1525770222.7371073,11202,0.30552223324775696
1525770246.4179966,11253,0.42834192514419556
1525770249.973675,11261,0.39389145374298096
1525770251.3094025,11264,0.31086301803588867
1525770255.4202967,11273,0.3050653338432312
1525770263.0799947,11290,0.4060840606689453
1525770285.8279898,11311,0.24448257684707642
1525770292.6368878,11326,0.3004476726055145
1525770299.8593018,11342,0.2930426001548767
1525770308.9940534,11362,0.33333149552345276
1525770312.1421344,11369,0.32053178548812866
1525770315.3063061,11376,0.2925319969654083
1525770317.605664,11381,0.32859665155410767
1525770344.850044,11412,0.20184780657291412
1525770348.555459,11420,0.30908870697021484
1525770349.4380352,11422,0.3734697699546814
1525770364.9898827,11456,0.3011559247970581
1525770366.3304915,11459,0.24924223124980927
1525770372.700198,11473,0.3114529550075531
1525770373.6245317,11475,0.3593290150165558
1525770374.0784366,11476,0.2788211703300476
1525770379.070486,11487,0.3429267406463623
1525770381.791673,11493,0.3405424952507019
1525770407.8179243,11521,0.3064919114112854
1525770409.18285,11524,0.24777156114578247
1525770409.6273122,11525,0.2696942090988159
1525770412.368615,11531,0.30382010340690613
1525770413.2732644,11533,0.3293212652206421
1525770420.9441278,11550,0.3339812755584717
1525770424.5628042,11558,0.41075557470321655
1525770428.65026,11567,0.26161885261535645
1525770435.4445622,11582,0.30929887294769287
1525770442.744057,11598,0.3250405490398407
1525770474.3280385,11637,0.26693737506866455
1525770479.8136017,11649,0.3396663963794708
1525770480.7340035,11651,0.3007274270057678
1525770485.261238,11661,0.25217241048812866
1525770490.2728992,11672,0.3497704267501831
1525770493.467951,11679,0.3507767915725708
1525770496.5808318,11686,0.3684340715408325
1525770497.4941223,11688,0.30167675018310547
1525770518.671298,11705,0.4219210743904114
1525770527.1764538,11724,0.352042555809021
1525770543.4783442,11760,0.3355637192726135
1525770547.9719224,11770,0.3087921738624573
1525770555.6602535,11787,0.2594466209411621
1525770558.3761678,11793,0.29011353850364685
1525770575.8322985,11802,0.3463549315929413
1525770589.511232,11832,0.28298434615135193
1525770599.8916502,11855,0.31110092997550964
1525770600.3640385,11856,0.2824659049510956
1525770608.5038164,11874,0.264161616563797
1525770634.6431203,11902,0.30949029326438904
1525770636.9215486,11907,0.2703860402107239
1525770642.8851862,11920,0.2598474621772766
1525770643.3326244,11921,0.2855537533760071
1525770649.2748945,11934,0.3181723356246948
1525770652.8902364,11942,0.35284778475761414
1525770655.1866877,11947,0.29852938652038574
1525770656.102862,11949,0.24885815382003784
1525770656.5614862,11950,0.37241560220718384
1525770665.5810356,11970,0.254901647567749
1525770667.8410804,11975,0.2799665033817291
1525770673.2562716,11987,0.2824193835258484
1525770674.1835172,11989,0.26692813634872437
1525770678.7440138,11999,0.33426618576049805
1525770694.4815688,12004,0.32513418793678284
1525770697.6598876,12011,0.25529664754867554
1525770704.445084,12026,0.25042200088500977
1525770706.2591438,12030,0.2805188298225403
1525770711.7325766,12042,0.27880609035491943
1525770720.8402858,12062,0.3402806520462036
1525770727.7131152,12077,0.28241202235221863
1525770731.7677157,12086,0.31265366077423096
1525770734.057628,12091,0.3546491265296936
1525770767.2481675,12134,0.28533804416656494
1525770769.516315,12139,0.22970321774482727
1525770773.5499783,12148,0.3222917914390564
1525770776.2414072,12154,0.23345747590065002
1525770781.2771876,12165,0.2626953423023224
1525770783.1217573,12169,0.26669174432754517
1525770790.366697,12185,0.27989599108695984
1525770796.287687,12198,0.4569942355155945
1525770818.626594,12218,0.2612665593624115
1525770822.6616886,12227,0.22157347202301025
1525770826.2162085,12235,0.30348193645477295
1525770835.2744493,12255,0.28940749168395996
1525770842.579925,12271,0.3176478445529938
1525770851.6244667,12291,0.26536011695861816
1525770852.9976728,12294,0.28543370962142944
1525770873.5995104,12310,0.2395021617412567
1525770879.96082,12324,0.297987163066864
1525770880.8408682,12326,0.26504573225975037
1525770885.8930924,12337,0.2874135375022888
1525770913.1682732,12397,0.28469255566596985
1525770930.6013691,12406,0.29655739665031433
1525770931.0652785,12407,0.2281942367553711
1525770944.636731,12437,0.2845833897590637
1525770953.334411,12456,0.28958651423454285
1525770954.7095966,12459,0.29746586084365845
1525770964.734309,12481,0.4270528554916382
1525770994.8644102,12518,0.31694918870925903
1525770997.98268,12525,0.3355679512023926
1525771007.4452298,12546,0.3555755019187927
1525771010.1510108,12552,0.2619374692440033
1525771011.0562954,12554,0.24574153125286102
1525771020.5540242,12575,0.21632716059684753
1525771030.565064,12597,0.3373640477657318
1525771056.939988,12626,0.3730470836162567
1525771057.840706,12628,0.2977892756462097
1525771071.356209,12658,0.29928046464920044
1525771072.2477252,12660,0.26658451557159424


==> w_GWS_loss.csv <==
Wall time,Step,Value
1525763631.4340553,19,21.66735076904297
1525763642.284583,43,19.196748733520508
1525763643.6248019,46,18.919994354248047
1525763648.6356263,57,18.69708251953125
1525763655.427916,72,18.513582229614258
1525763656.7664666,75,18.651403427124023
1525763665.8410728,95,17.946725845336914
1525763706.732181,156,17.58100128173828
1525763708.100065,159,17.55218505859375
1525763712.183897,168,17.86260414123535
1525763719.4191341,184,17.86323356628418
1525763753.885553,230,17.48821449279785
1525763756.139863,235,17.59492301940918
1525763765.6509032,256,17.494739532470703
1525763767.890174,261,17.389263153076172
1525763771.0411327,268,17.548463821411133
1525763773.7177608,274,17.513397216796875
1525763803.2543995,309,17.197961807250977
1525763804.1800158,311,17.218494415283203
1525763807.7711933,319,17.369524002075195
1525763820.8916392,348,16.89512062072754
1525763829.9297016,368,17.02234649658203
1525763868.2497098,422,16.35957908630371
1525763868.740289,423,16.09633445739746
1525763877.8839478,443,15.2711181640625
1525763879.2296934,446,15.610343933105469
1525763885.9782412,461,15.480509757995605
1525763887.321472,464,15.46027660369873
1525763887.7650576,465,15.657682418823242
1525763892.3356314,475,15.079702377319336
1525763934.2440093,537,15.192851066589355
1525763946.448186,564,14.718816757202148
1525763953.6724794,580,14.468378067016602
1525763956.805825,587,14.789749145507812
1525763957.2614195,588,14.719158172607422
1525763985.8397837,621,14.431607246398926
1525763992.1536305,635,14.045080184936523
1525763995.7548294,643,14.513195991516113
1525763996.6424415,645,14.559086799621582
1525763998.0059478,648,14.39340877532959
1525763998.893666,650,13.741392135620117
1525764004.3550768,662,14.2049560546875
1525764008.865177,672,14.36372184753418
1525764041.874576,715,13.426947593688965
1525764045.4923067,723,13.74898624420166
1525764049.1068883,731,14.108598709106445
1525764059.0396624,753,13.868613243103027
1525764060.8245437,757,13.74056339263916
1525764064.9074378,766,13.535905838012695
1525764066.7023373,770,13.193927764892578
1525764067.611895,772,13.314921379089355
1525764073.9578335,786,13.224784851074219
1525764074.8643878,788,13.140761375427246
1525764077.0996213,793,13.415430068969727
1525764078.0274215,795,13.022071838378906
1525764095.3754206,803,13.307806968688965
1525764098.0750299,809,13.040251731872559
1525764098.528239,810,12.992918014526367
1525764110.7964478,837,13.338356971740723
1525764156.9215205,908,11.212204933166504
1525764157.8538318,910,12.334745407104492
1525764172.772587,943,11.100674629211426
1525764174.0885882,946,11.473702430725098
1525764181.833991,963,11.626784324645996
1525764185.943196,972,10.976828575134277
1525764186.4165149,973,10.922941207885742
1525764189.1943595,979,11.559603691101074
1525764189.6487281,980,11.442532539367676
1525764191.868377,985,10.955307960510254
1525764213.8608513,1003,10.778719902038574
1525764215.248921,1006,10.749032974243164
1525764219.3509972,1015,10.889927864074707
1525764241.3598733,1064,10.555333137512207
1525764242.745393,1067,10.320600509643555
1525764245.4641743,1073,10.15294361114502
1525764248.1706507,1079,10.142792701721191
1525764250.4013867,1084,10.1591215133667
1525764254.9397004,1094,9.86079216003418
1525764257.6489966,1100,9.761842727661133
1525764273.6926425,1105,9.974542617797852
1525764297.2187288,1157,9.184224128723145
1525764299.4775038,1162,9.625534057617188
1525764299.930075,1163,8.947317123413086
1525764308.1467226,1181,9.426319122314453
1525764314.0708954,1194,9.120179176330566
1525764333.6942446,1207,8.852682113647461
1525764350.9551756,1245,8.667098999023438
1525764358.678477,1262,8.397595405578613
1525764367.6819184,1282,7.890830039978027
1525764370.3544993,1288,8.01707649230957
1525764373.458202,1295,7.871493339538574
1525764397.0446832,1317,7.6754889488220215
1525764398.4050252,1320,7.414542198181152
1525764403.2992604,1331,7.690709114074707
1525764404.6124234,1334,7.525853157043457
1525764405.9886193,1337,7.591681957244873
1525764406.4407265,1338,7.309830665588379
1525764428.3094723,1386,7.46881103515625
1525764431.0280921,1392,7.317553520202637
1525764431.4847345,1393,7.267862796783447
1525764455.2448938,1415,7.028279781341553
1525764460.694268,1427,6.81022310256958
1525764465.2343748,1437,6.8525519371032715
1525764478.857831,1467,6.955176830291748
1525764483.858953,1478,6.991085529327393
1525764487.430414,1486,6.5032830238342285
1525764490.1710966,1492,6.860595703125
1525764518.2021248,1524,6.51438570022583
1525764520.0095618,1528,6.696371078491211
1525764531.3594456,1553,6.401589393615723
1525764538.545274,1569,6.407783508300781
1525764539.0106814,1570,6.331955909729004
1525764545.8351157,1585,6.104650497436523
1525764547.6610656,1589,5.815044403076172
1525764569.1585753,1606,5.982763767242432
1525764585.0499294,1641,6.120981693267822
1525764588.6877472,1649,5.82227897644043
1525764597.767312,1669,5.998755931854248
1525764604.1509693,1683,5.613508701324463
1525764608.3097012,1692,5.418524265289307
1525764611.024826,1698,5.320291042327881
1525764611.9290652,1700,5.018614768981934
1525764626.9789157,1703,5.380873203277588
1525764630.0696335,1710,5.137259483337402
1525764634.1235716,1719,5.248683452606201
1525764640.504423,1733,5.143552780151367
1525764641.4503381,1735,5.119996070861816
1525764642.830599,1738,5.004498481750488
1525764646.477303,1746,5.009676456451416
1525764646.9521499,1747,4.9496541023254395
1525764656.0644345,1767,4.913107395172119
1525764660.1985571,1776,5.033163070678711
1525764662.9430444,1782,5.1533613204956055
1525764666.5221283,1790,4.858244895935059
1525764670.6370356,1799,5.012929916381836
1525764687.6058109,1806,5.208122253417969
1525764697.257164,1827,4.50511360168457
1525764703.6080499,1841,4.469564437866211
1525764705.415127,1845,4.843639850616455
1525764709.4836524,1854,4.597846031188965
1525764715.433781,1867,4.776537895202637
1525764716.7999349,1870,4.332694053649902
1525764719.5150442,1876,4.783412933349609
1525764720.4543452,1878,4.515881538391113
1525764752.140844,1918,4.223109722137451
1525764759.8390677,1935,4.592818737030029
1525764764.3683262,1945,4.1432342529296875
1525764765.7410324,1948,4.025659561157227
1525764774.8415296,1968,4.408970355987549
1525764781.166458,1982,3.954880714416504
1525764782.0757482,1984,4.431389808654785
1525764803.531051,2002,3.9649574756622314
1525764805.2940013,2006,3.9890224933624268
1525764808.9591873,2014,3.4651741981506348
1525764816.6543312,2031,3.4009957313537598
1525764819.2900012,2037,3.595198631286621
1525764830.095281,2061,3.8794844150543213
1525764835.958403,2074,4.4167022705078125
1525764837.322017,2077,3.7901549339294434
1525764837.7952595,2078,3.9262115955352783
1525764841.4394674,2086,3.2953178882598877
1525764843.248121,2090,3.1735548973083496
1525764846.4080591,2097,3.442798376083374
1525764866.5163746,2112,3.482421398162842
1525764881.8955762,2146,3.3347854614257812
1525764883.6995902,2150,3.6146962642669678
1525764886.868709,2157,3.216520071029663
1525764890.948017,2166,3.179872989654541
1525764900.8958187,2188,3.2361278533935547
1525764902.7122576,2192,2.9261786937713623
1525764906.3437371,2200,3.195594310760498
1525764923.7953172,2208,3.0776634216308594
1525764925.5945046,2212,3.001387596130371
1525764934.7770414,2232,3.170116424560547
1525764937.03097,2237,3.474529981613159
1525764937.463788,2238,3.4971394538879395
1525764938.3708088,2240,3.232450008392334
1525764939.739496,2243,3.313782215118408
1525764945.1538606,2255,3.6174840927124023
1525764946.5055957,2258,2.961246967315674
1525764948.7667222,2263,3.093400478363037
1525764957.3640494,2282,2.8916752338409424
1525764961.8959436,2292,2.8232004642486572
1525764964.5731807,2298,2.934413433074951
1525764980.5640073,2304,3.165308952331543
1525764982.338131,2308,2.6760029792785645
1525764987.813046,2320,2.9456303119659424
1525764999.74355,2346,2.932192325592041
1525765003.7555954,2355,2.813972234725952
1525765019.678553,2390,2.572294235229492
1525765020.1359942,2391,2.6287198066711426
1525765021.0518568,2393,2.329901933670044
1525765054.288486,2437,2.524681806564331
1525765057.9043822,2445,2.672865629196167
1525765061.9824774,2454,2.6338908672332764
1525765062.9058094,2456,2.463027238845825
1525765065.1721787,2461,2.7611701488494873
1525765076.4922454,2486,2.12170147895813
1525765076.9291084,2487,2.7602953910827637
1525765081.479927,2497,2.5648865699768066
1525765082.3830912,2499,2.549128293991089
1525765098.437021,2504,2.1420979499816895
1525765104.7291026,2518,2.723484992980957
1525765107.4645948,2524,2.8461365699768066
1525765111.4952025,2533,2.1915061473846436
1525765118.3080752,2548,2.379127264022827
1525765120.148424,2552,2.2928624153137207
1525765121.0401096,2554,2.304776906967163
1525765132.4592857,2579,2.1463615894317627
1525765142.5585797,2601,2.184725046157837
1525765159.0249493,2607,2.4644410610198975
1525765166.7083995,2624,2.631070137023926
1525765169.4372094,2630,2.376359462738037
1525765181.3300297,2656,2.3130688667297363
1525765191.7186913,2679,2.008481025695801
1525765194.8588636,2686,1.9767333269119263
1525765197.1106553,2691,2.6056935787200928
1525765216.772642,2704,1.8775867223739624
1525765219.9637983,2711,2.0390164852142334
1525765226.7686987,2726,2.4792792797088623
1525765232.2442431,2738,1.8866548538208008
1525765233.6244278,2741,2.309424638748169
1525765239.9333599,2755,1.9024882316589355
1525765255.8556519,2790,1.7964982986450195
1525765256.2967951,2791,1.657941222190857
1525765256.763816,2792,1.7295204401016235
1525765284.9772289,2825,1.5239638090133667
1525765306.6574686,2873,1.661812424659729
1525765310.751727,2882,2.04604434967041
1525765314.866527,2891,1.7087790966033936
1525765317.581557,2897,2.1576287746429443
1525765340.9099789,2918,2.164682149887085
1525765342.2717857,2921,2.511472225189209
1525765363.7317803,2968,1.7946959733963013
1525765367.3745468,2976,1.7715290784835815
1525765377.7857609,2999,2.17799711227417
1525765396.9366806,3012,1.4211851358413696
1525765404.173104,3028,1.4363840818405151
1525765405.5385797,3031,1.6198962926864624
1525765409.1429386,3039,1.6113696098327637
1525765410.4786782,3042,1.8568116426467896
1525765421.3906364,3066,1.4358017444610596
1525765423.2031162,3070,1.754683017730713
1525765436.7625766,3100,1.8387173414230347
1525765460.512764,3123,1.6266236305236816
1525765467.3170342,3138,1.9525504112243652
1525765475.397522,3156,1.5651572942733765
1525765478.1039488,3162,1.6316391229629517
1525765485.4796295,3178,1.3785420656204224
1525765493.6025758,3196,1.5055344104766846
1525765494.0720882,3197,1.3558363914489746
1525765523.217894,3231,1.802687168121338
1525765527.7254946,3241,1.3893592357635498
1525765529.0834885,3244,1.8022888898849487
1525765529.524758,3245,2.018099308013916
1525765530.4353824,3247,1.548080325126648
1525765530.8861988,3248,1.6924468278884888
1525765542.1732142,3273,1.6305952072143555
1525765570.7819464,3306,1.5666004419326782
1525765581.2726223,3329,1.442186951637268
1525765588.9402864,3346,1.531671166419983
1525765603.0123196,3377,1.2780605554580688
1525765629.0744147,3404,1.3602033853530884
1525765631.3022754,3409,1.2236535549163818
1525765641.1905413,3431,1.240505337715149
1525765649.7606337,3450,1.259502649307251
1525765650.6524887,3452,1.3129574060440063
1525765653.8340094,3459,1.640857458114624
1525765656.5782595,3465,1.546552062034607
1525765663.8135862,3481,1.5757777690887451
1525765671.450385,3498,1.3386750221252441
1525765690.6188111,3510,1.505101203918457
1525765691.9967947,3513,1.2090953588485718
1525765703.3390872,3538,1.2402006387710571
1525765715.1454453,3564,1.514345407485962
1525765722.8999422,3581,1.4629477262496948
1525765732.020607,3601,1.513803243637085
1525765753.6135778,3619,1.5183942317962646
1525765754.5308895,3621,1.4776842594146729
1525765755.425122,3623,1.717342734336853
1525765758.1362185,3629,1.4579815864562988
1525765770.8734603,3657,1.2780961990356445
1525765777.123752,3671,1.4010900259017944
1525765816.33221,3727,1.2547329664230347
1525765818.1607814,3731,1.2683361768722534
1525765821.7911966,3739,1.2155076265335083
1525765823.1325064,3742,1.369032382965088
1525765836.9621198,3773,1.451424241065979
1525765840.628467,3781,1.0574302673339844
1525765846.4598362,3794,1.436536431312561
1525765848.7269654,3799,1.1019705533981323
1525765869.3769228,3815,1.2534650564193726
1525765871.6248803,3820,1.306682825088501
1525765872.530139,3822,1.4242637157440186
1525765876.9799633,3832,1.172715425491333
1525765878.7614963,3836,1.235398530960083
1525765891.8992088,3865,1.1563721895217896
1525765894.146058,3870,1.1824349164962769
1525765897.3344262,3877,1.268035888671875
1525765934.5520165,3929,1.4439090490341187
1525765937.7260275,3936,1.106229305267334
1525765939.5259798,3940,1.0797919034957886
1525765944.5325432,3951,1.3431379795074463
1525765947.2705035,3957,1.1093767881393433
1525765950.0403419,3963,1.0933141708374023
1525765959.9676955,3985,1.1665748357772827
1525765967.1967127,4001,0.9884681105613708
1525765985.0057905,4010,1.0117652416229248
1525765985.4664237,4011,1.516192078590393
1525765990.9233608,4023,1.010164737701416
1525765995.8885515,4034,1.2558397054672241
1525765997.2072566,4037,1.1148545742034912
1525766022.9626548,4094,1.1627261638641357
1525766025.255388,4099,1.3299258947372437
1525766025.7130163,4100,1.1322542428970337
1525766043.5063486,4110,0.9876912236213684
1525766076.558646,4183,1.0590914487838745
1525766081.5607772,4194,1.1801198720932007
1525766082.032196,4195,1.3270316123962402
1525766082.9512014,4197,1.1658180952072144
1525766098.891222,4202,1.088339924812317
1525766099.3520613,4203,1.4235844612121582
1525766110.728205,4228,0.9922885894775391
1525766113.0158787,4233,0.940883219242096
1525766114.3991797,4236,1.1837533712387085
1525766117.9509063,4244,1.1809512376785278
1525766126.969593,4264,1.0270335674285889
1525766128.391348,4267,1.022017478942871
1525766128.8444161,4268,0.9175844192504883
1525766135.6896465,4283,0.8639841675758362
1525766142.9894028,4299,1.3221521377563477
1525766159.388129,4305,1.0201945304870605
1525766161.17942,4309,0.8842315673828125
1525766165.2824237,4318,1.4034552574157715
1525766166.1928747,4320,1.0253362655639648
1525766172.037744,4333,1.2569419145584106
1525766177.087485,4344,0.9894898533821106
1525766188.9896271,4370,1.3352298736572266
1525766193.1681762,4379,1.115704894065857
1525766199.9771416,4394,1.0470786094665527
1525766203.201717,4401,0.9148487448692322
1525766219.2966588,4407,1.040962815284729
1525766221.111189,4411,1.260565996170044
1525766230.1114922,4431,1.1583430767059326
1525766231.42854,4434,1.2511452436447144
1525766250.5080404,4476,0.9884098172187805
1525766258.1915302,4493,0.9896724820137024
1525766279.1624384,4510,0.7830038666725159
1525766279.656707,4511,1.017018437385559
1525766288.7791867,4531,1.0567837953567505
1525766290.140677,4534,1.1704031229019165
1525766294.231355,4543,1.3627454042434692
1525766299.1929271,4554,1.0253888368606567
1525766310.46636,4579,1.0601248741149902
1525766311.80204,4582,1.0305919647216797
1525766316.8030884,4593,1.3575408458709717
1525766318.1777136,4596,1.1629996299743652
1525766319.0861437,4598,1.4232217073440552
1525766319.991765,4600,0.8989173173904419
1525766346.8523152,4629,0.8815722465515137
1525766359.5968843,4657,0.9118430018424988
1525766363.2132494,4665,1.034239649772644
1525766365.0121684,4669,0.8949586749076843
1525766368.676679,4677,1.180703043937683
1525766373.732408,4688,1.3158683776855469
1525766399.299951,4714,0.9444882273674011
1525766401.5614297,4719,0.8660823106765747
1525766408.7396734,4735,0.9515599608421326
1525766416.0068092,4751,0.9785429239273071
1525766419.6544328,4759,1.0803637504577637
1525766423.7141087,4768,0.7293752431869507
1525766427.7714906,4777,0.8384712338447571
1525766432.7636423,4788,1.0229166746139526
1525766433.198168,4789,1.25300133228302
1525766435.966559,4795,0.850762128829956
1525766438.6945565,4801,0.9412000179290771
1525766453.2610345,4803,1.0492533445358276
1525766454.6125147,4806,1.2102901935577393
1525766470.603556,4841,0.8386109471321106
1525766476.0832672,4853,0.9197177290916443
1525766484.7349489,4872,0.9316501617431641
1525766495.178232,4895,0.7837610840797424
1525766518.0580485,4915,1.1758604049682617
1525766529.0418937,4939,1.0552568435668945
1525766536.209873,4955,0.7605197429656982
1525766539.8571236,4963,0.9636874198913574
1525766543.9846268,4972,1.108949899673462
1525766545.3379436,4975,0.9302451610565186
1525766546.2580051,4977,1.0615241527557373
1525766582.6606464,5028,1.1403546333312988
1525766584.0319753,5031,0.9879652261734009
1525766593.1608865,5051,1.037135124206543
1525766594.0604026,5053,0.9726204872131348
1525766594.5250483,5054,1.0919033288955688
1525766597.7346494,5061,1.0363469123840332
1525766605.9677374,5079,0.9074338674545288
1525766632.5532997,5107,0.9266048669815063
1525766641.6082962,5127,0.9138816595077515
1525766642.5006428,5129,0.936016321182251
1525766645.2596574,5135,0.7887774109840393
1525766656.985974,5161,0.9889714121818542
1525766659.2814972,5166,0.9882161021232605
1525766667.0144968,5183,1.1548597812652588
1525766675.1312623,5201,0.917871356010437
1525766692.6456957,5209,1.1462966203689575
1525766706.7536216,5240,0.9568592309951782
1525766718.97977,5267,0.8609736561775208
1525766729.3580198,5290,0.8819931745529175
1525766756.1340451,5319,0.8826766014099121
1525766761.1513498,5330,1.0637339353561401
1525766768.4719331,5346,0.9301323890686035
1525766774.8430183,5360,0.8410595059394836
1525766775.2995276,5361,0.7043492197990417
1525766784.44589,5381,1.031489610671997
1525766816.26131,5421,0.9782706499099731
1525766826.2015018,5443,0.9569963216781616
1525766828.4526548,5448,0.8709735870361328
1525766845.1700554,5485,0.7361058592796326
1525766848.403321,5492,1.2117315530776978
1525766850.221257,5496,0.8501331210136414
1525766866.3240914,5502,0.822514533996582
1525766869.0878613,5508,0.785702109336853
1525766872.6694508,5516,0.9704819917678833
1525766873.5945454,5518,0.9003833532333374
1525766888.0623457,5550,0.9956329464912415
1525766898.9148738,5574,0.6633459329605103
1525766904.3450537,5586,0.9382123947143555
1525766905.2338967,5588,1.213527798652649
1525766907.946396,5594,0.9554557800292969
1525766927.0603895,5606,1.072147250175476
1525766938.429839,5631,0.7963671684265137
1525766951.052877,5659,0.888930082321167
1525766951.9907622,5661,0.8086838722229004
1525766953.8367317,5665,0.7434634566307068
1525766960.6930175,5680,0.9469549655914307
1525766992.671533,5721,0.9593758583068848
1525766994.0509791,5724,0.9196184277534485
1525767002.2546413,5742,0.8215586543083191
1525767010.4328818,5760,1.3045680522918701
1525767018.2001827,5777,0.715929388999939
1525767019.5567226,5780,0.9928901791572571
1525767021.8498902,5785,0.815278947353363
1525767024.0954607,5790,0.8550702333450317
1525767046.1321633,5808,0.9564326405525208
1525767046.5753872,5809,0.847305417060852
1525767054.2382019,5826,0.7528715133666992
1525767055.6025238,5829,0.91734778881073
1525767071.0342455,5863,0.9411754608154297
1525767071.9411392,5865,0.7112115025520325
1525767075.130647,5872,0.8319182991981506
1525767087.4205267,5899,0.9270498156547546
1525767105.2051556,5908,0.7941406965255737
1525767114.8193848,5929,0.6739173531532288
1525767125.763065,5953,0.8234292268753052
1525767128.0381522,5958,0.9457612633705139
1525767130.7658315,5964,0.6815748810768127
1525767142.9257765,5991,0.833058774471283
1525767165.823354,6011,0.8643720149993896
1525767168.0533385,6016,0.7963095903396606
1525767174.858437,6031,0.6738574504852295
1525767177.1562934,6036,0.7607733607292175
1525767188.4505455,6061,0.8476167321205139
1525767196.562734,6079,0.8734449148178101
1525767198.3980253,6083,0.7562740445137024
1525767200.7145436,6088,0.6545323133468628
1525767221.6945863,6104,0.7284428477287292
1525767222.609729,6106,1.037870168685913
1525767229.856786,6122,0.7022355198860168
1525767230.732535,6124,0.9055599570274353
1525767233.4776745,6130,0.8286634683609009
1525767234.4214692,6132,0.7097244262695312
1525767235.325352,6134,0.8338444232940674
1525767240.7984126,6146,0.6022388935089111
1525767242.5886874,6150,0.7949816584587097
1525767252.9341676,6173,0.8159862756729126
1525767257.0204914,6182,0.910111129283905
1525767258.376068,6185,0.8140608668327332
1525767265.6774697,6201,0.7481919527053833
1525767284.507977,6212,0.8398474454879761
1525767285.4037993,6214,0.9281267523765564
1525767288.1062622,6220,0.5996898412704468
1525767294.0611517,6233,0.7886175513267517
1525767302.2235658,6251,0.80704665184021
1525767319.8864422,6290,0.7899084091186523
1525767343.7575362,6313,1.0325661897659302
1525767345.6034975,6317,0.8532925844192505
1525767346.0404184,6318,0.883178174495697
1525767349.228356,6325,0.9389619827270508
1525767357.0011115,6342,0.8605688810348511
1525767362.002532,6353,0.6259392499923706
1525767366.89928,6364,0.8470433950424194
1525767370.0512755,6371,0.7224662899971008
1525767372.749496,6377,0.9700468182563782
1525767383.6494746,6401,0.5369928479194641
1525767422.6497571,6456,0.8382219672203064
1525767424.4800727,6460,0.8478525280952454
1525767430.3592768,6473,0.6673448085784912
1525767437.2442884,6488,0.7853452563285828
1525767440.9115098,6496,0.8636046648025513
1525767441.36496,6497,0.6861348152160645
1525767443.168438,6501,1.1632102727890015
1525767461.0387373,6511,0.7807556986808777
1525767465.5910716,6521,0.8778916001319885
1525767466.049459,6522,0.6682371497154236
1525767466.506561,6523,0.828439474105835
1525767470.1566818,6531,0.7962878346443176
1525767479.2873135,6551,0.826273500919342
1525767490.1886215,6575,0.8674476742744446
1525767493.3482914,6582,0.8163067698478699
1525767494.7052906,6585,0.7449432611465454
1525767516.7108335,6604,0.6181656122207642
1525767522.6474233,6617,0.8385709524154663
1525767524.9434474,6622,0.5887743234634399
1525767541.2221851,6658,0.6997020244598389
1525767545.288841,6667,0.9267168045043945
1525767546.1875925,6669,0.6206498146057129
1525767547.970764,6673,0.7271555662155151
1525767550.766165,6679,0.6946491003036499
1525767552.1153786,6682,0.7690125107765198
1525767555.2854187,6689,0.8197333812713623
1525767558.9248774,6697,0.8455896377563477
1525767560.2959485,6700,0.6011387705802917
1525767579.476725,6712,0.7491850852966309
1525767591.699423,6739,0.764025866985321
1525767593.549344,6743,0.730072021484375
1525767598.5557706,6754,0.8228502869606018
1525767603.6204321,6765,0.787774920463562
1525767609.0858214,6777,0.7064445614814758
1525767647.7756526,6833,0.610819399356842
1525767654.1340728,6847,0.7234675884246826
1525767657.7585497,6855,0.5140678286552429
1525767664.0948317,6869,0.8419060707092285
1525767664.5337152,6870,0.6525846123695374
1525767676.416983,6896,0.5226942896842957
1525767696.4759498,6910,0.7548134326934814
1525767707.800825,6935,0.9660674333572388
1525767720.965596,6964,0.649876594543457
1525767722.3306978,6967,0.6045181155204773
1525767734.1920366,6993,0.6779723167419434
1525767755.8207154,7011,0.5471735596656799
1525767757.6231222,7015,0.6032037138938904
1525767768.9242218,7040,0.8277682662010193
1525767772.0640976,7047,0.7547097206115723
1525767780.7096062,7066,0.6072221398353577
1525767792.469913,7092,0.8053950667381287
1525767812.701959,7107,0.6207998991012573
1525767816.3288822,7115,0.8256322145462036
1525767816.805692,7116,0.6102229356765747
1525767826.709444,7138,0.8063783645629883
1525767828.5589678,7142,0.7768781781196594
1525767834.8280952,7156,0.6577364206314087
1525767840.2902932,7168,0.7248943448066711
1525767843.9003007,7176,0.8790289163589478
1525767850.2257466,7190,0.5082948803901672
1525767852.987254,7196,0.6637453436851501
1525767870.7679615,7205,0.7661021947860718
1525767874.8658545,7214,0.7166684865951538
1525767875.7856596,7216,0.8618702292442322
1525767876.2059958,7217,0.5374789237976074
1525767884.825739,7236,0.6088604927062988
1525767886.1576922,7239,0.6857421398162842
1525767890.253384,7248,0.6067802309989929
1525767906.8548357,7285,0.6329972147941589
1525767914.0900507,7301,0.6670470237731934
1525767932.383571,7312,0.6428787708282471
1525767940.5553966,7330,0.49838677048683167
1525767945.0806928,7340,0.8110562562942505
1525767945.5566177,7341,0.7332665324211121
1525767951.4174168,7354,0.590146005153656
1525767953.6842215,7359,0.8969306349754333
1525767954.143575,7360,0.5743563771247864
1525767964.608122,7383,0.7098782658576965
1525767966.3885274,7387,0.6860816478729248
1525767987.016529,7402,0.6594764590263367
1525768000.7838922,7432,0.5649712085723877
1525768004.86838,7441,0.8989616632461548
1525768006.2300096,7444,0.7503064274787903
1525768009.42095,7451,0.6746856570243835
1525768013.9928012,7461,0.6806668043136597
1525768014.447278,7462,0.6675693988800049
1525768015.35059,7464,0.5708855986595154
1525768017.6403942,7469,0.532780110836029
1525768022.2543535,7479,0.566353976726532
1525768046.8716981,7503,0.6804801821708679
1525768050.9343815,7512,0.7464836239814758
1525768059.5956664,7531,0.5878906846046448
1525768067.3114278,7548,0.7697446942329407
1525768089.5981643,7597,0.7666597962379456
1525768108.801144,7610,0.5216308832168579
1525768110.1915042,7613,0.5821842551231384
1525768124.3587866,7644,0.8199564218521118
1525768124.8183541,7645,0.5512776970863342
1525768132.5480115,7662,0.6434535980224609
1525768137.096374,7672,0.6436066627502441
1525768139.3369112,7677,0.6633741855621338
1525768144.3237662,7688,0.45552417635917664
1525768147.092682,7694,0.6239616870880127
1525768150.2795262,7701,0.6837191581726074
1525768171.7606723,7719,0.6541501879692078
1525768174.007389,7724,0.579719066619873
1525768176.2448995,7729,0.5667821168899536
1525768184.359079,7747,0.5758510828018188
1525768189.3808007,7758,0.592169463634491
1525768190.7462423,7761,0.7505451440811157
1525768199.8214476,7781,0.5557613372802734
1525768203.4264262,7789,0.7318280935287476
1525768208.0182824,7799,0.6674672365188599
1525768227.1816385,7811,0.6240383386611938
1525768237.7338338,7834,0.6440753936767578
1525768239.9781566,7839,0.6542124152183533
1525768267.7142317,7900,0.7142534852027893
1525768268.1766262,7901,0.6810137629508972
1525768283.3297935,7905,0.7365202307701111
1525768295.9472604,7933,0.6042326092720032
1525768315.6561816,7976,0.5166146159172058
1525768319.317649,7984,0.8006041646003723
1525768322.995907,7992,0.5501558184623718
1525768323.4568594,7993,0.6162060499191284
1525768352.1719534,8027,0.6195582747459412
1525768357.1908562,8038,0.4417213201522827
1525768362.6915624,8050,0.5292499661445618
1525768364.0437799,8053,0.5869306325912476
1525768366.699707,8059,0.5977303385734558
1525768370.2799013,8067,0.5987539291381836
1525768410.7531564,8127,0.5771326422691345
1525768421.6894228,8151,0.6603583097457886
1525768424.875341,8158,0.6918344497680664
1525768435.4382484,8181,0.7083953022956848
1525768437.2401044,8185,0.5350847244262695
1525768443.6039295,8199,0.4321148097515106
1525768464.632068,8216,0.6122539639472961
1525768467.3319225,8222,0.7345286011695862
1525768473.2005873,8235,0.6313179731369019
1525768482.3101764,8255,0.5462788343429565
1525768486.4535692,8264,0.518943727016449
1525768493.709339,8280,0.576054573059082
1525768498.7498028,8291,0.6003692150115967
1525768502.8706827,8300,0.4862980246543884
1525768520.1669407,8308,0.4704762399196625
1525768529.20186,8328,0.6957625150680542
1525768530.1081614,8330,0.6005743741989136
1525768531.4504228,8333,0.5393984913825989
1525768532.3852909,8335,0.7011408805847168
1525768535.102838,8341,0.5853739976882935
1525768540.546115,8353,0.6868022680282593
1525768544.2077906,8361,0.5500131845474243
1525768545.585119,8364,0.6309055089950562
1525768547.8433979,8369,0.6115921139717102
1525768551.0137591,8376,0.6254294514656067
1525768551.8931136,8378,0.5559121966362
1525768588.7325668,8429,0.5742992162704468
1525768593.6710112,8440,0.6344442367553711
1525768597.345516,8448,0.6227473616600037
1525768606.4016392,8468,0.5637339353561401
1525768606.8653512,8469,0.6759729981422424
1525768607.759506,8471,0.6884503364562988
1525768614.1134453,8485,0.8176043033599854
1525768615.895669,8489,0.43834036588668823
1525768619.9518144,8498,0.6150503754615784
1525768620.4052217,8499,0.5109003186225891
1525768636.1546474,8504,0.5082651376724243
1525768637.9202402,8508,0.5066131353378296
1525768638.385153,8509,0.5839696526527405
1525768645.1733682,8524,0.5398206114768982
1525768659.291509,8555,0.7015258073806763
1525768664.721335,8567,0.6608436107635498
1525768667.9281604,8574,0.6409739851951599
1525768670.1956792,8579,0.6560547947883606
1525768676.559346,8593,0.45168501138687134
1525768694.2785969,8602,0.5328736901283264
1525768701.0910296,8617,0.6722023487091064
1525768706.0895476,8628,0.637294352054596
1525768709.2903318,8635,0.6640602946281433
1525768709.7363846,8636,0.45085710287094116
1525768713.7695441,8645,0.5379794836044312
1525768730.9347582,8683,0.5320746898651123
1525768734.6159785,8691,0.6166036128997803
1525768735.0737777,8692,0.6055752635002136
1525768736.9334912,8696,0.4342748820781708
1525768764.8058355,8728,0.6037995219230652
1525768786.227111,8775,0.6637727618217468
1525768788.0360153,8779,0.6575519442558289
1525768796.2367024,8797,0.5984030961990356
1525768811.9013426,8802,0.598132312297821
1525768818.7369618,8817,0.4349439740180969
1525768820.0698996,8820,0.7243121862411499
1525768821.424635,8823,0.6452760100364685
1525768831.0401723,8844,0.6351936459541321
1525768836.020053,8855,0.6570128798484802
1525768842.347639,8869,0.5550797581672668
1525768846.8632014,8879,0.4697718620300293
1525768850.0190754,8886,0.411532998085022
1525768871.1151302,8903,0.5043723583221436
1525768872.0486565,8905,0.44386908411979675
1525768873.3936553,8908,0.5032532215118408
1525768882.8839653,8929,0.527346134185791
1525768883.7872715,8931,0.46307697892189026
1525768886.0720904,8936,0.6922828555107117
1525768891.1144447,8947,0.5907999277114868
1525768894.7488315,8955,0.48031070828437805
1525768896.5263166,8959,0.47753697633743286
1525768904.3070443,8976,0.5778775811195374
1525768912.3987513,8994,0.5191333889961243
1525768915.0985343,9000,0.4453168511390686
1525768931.0930588,9005,0.5094528198242188
1525768933.3248591,9010,0.6506338715553284
1525768934.6722121,9013,0.5859972834587097
1525768941.4329972,9028,0.6188853979110718
1525768941.8862772,9029,0.5453609228134155
1525768954.2086535,9056,0.6271430850028992
1525768957.8599048,9064,0.5534727573394775
1525768962.4050782,9074,0.5592422485351562
1525768967.4133754,9085,0.6622698903083801
1525768990.436016,9106,0.4659925103187561
1525768998.6936812,9124,0.4970584213733673
1525769013.1259196,9156,0.5307018160820007
1525769013.5901635,9157,0.6641337275505066
1525769016.305204,9163,0.6443989276885986
1525769053.19246,9215,0.6725154519081116
1525769054.1135697,9217,0.5554052591323853
1525769058.6684384,9227,0.5329429507255554
1525769061.837266,9234,0.6378673315048218
1525769074.126556,9261,0.5901936888694763
1525769083.5689201,9282,0.4834989309310913
1525769088.154138,9292,0.5767695307731628
1525769109.273985,9308,0.6584303379058838
1525769110.1719806,9310,0.5583791136741638
1525769113.370201,9317,0.5989187359809875
1525769127.9366407,9349,0.5476986169815063
1525769130.2163455,9354,0.4688432216644287
1525769135.1925886,9365,0.6141999363899231
1525769135.6368196,9366,0.4544413685798645
1525769137.4584906,9370,0.5359708666801453
1525769170.3603103,9413,0.5250602960586548
1525769171.7056606,9416,0.5448631048202515
1525769180.8234174,9436,0.546175479888916
1525769183.5234947,9442,0.45639362931251526
1525769183.9723184,9443,0.6041158437728882
1525769195.7896492,9469,0.5493017435073853
1525769198.9545226,9476,0.532922089099884
1525769202.0863123,9483,0.5607070326805115
1525769240.826655,9538,0.5608852505683899
1525769241.278215,9539,0.5395472645759583
1525769245.3615718,9548,0.5463300943374634
1525769248.5101328,9555,0.5696307420730591
1525769249.8661158,9558,0.5139098167419434
1525769253.00881,9565,0.6405690908432007
1525769254.3707583,9568,0.4354335367679596
1525769264.306149,9590,0.4040480852127075
1525769269.2854712,9601,0.6505346894264221
1525769287.6022263,9612,0.7093167304992676
1525769292.146095,9622,0.4472109079360962
1525769293.0680525,9624,0.50411456823349
1525769293.5104923,9625,0.49566400051116943
1525769294.8866613,9628,0.5361953377723694
1525769305.7766948,9652,0.6749825477600098
1525769308.0291107,9657,0.48942840099334717
1525769308.4832838,9658,0.6570954918861389
1525769310.2844424,9662,0.4843136966228485
1525769318.8700564,9681,0.7391678094863892
1525769323.41776,9691,0.5114926099777222
1525769327.044593,9699,0.5086668729782104
1525769345.9151158,9711,0.5255228281021118
1525769363.8756034,9751,0.5458449125289917
1525769368.0178668,9760,0.542026937007904
1525769368.473143,9761,0.4993865489959717
1525769371.1470027,9767,0.4895988404750824
1525769372.0562663,9769,0.4588526785373688
1525769376.1108186,9778,0.5631644129753113
1525769405.3070972,9813,0.3972814977169037
1525769417.9930565,9841,0.5267058610916138
1525769419.337075,9844,0.5206990838050842
1525769424.803147,9856,0.5423478484153748
1525769437.5842519,9884,0.7473047971725464
1525769461.9213388,9908,0.38381218910217285
1525769466.4119654,9918,0.48629888892173767
1525769491.2683809,9973,0.4683455526828766
1525769497.1242635,9986,0.6093882322311401
1525769502.0532413,9997,0.6200433373451233
1525769523.4282527,10015,0.4627135992050171
1525769525.6846724,10020,0.5046675205230713
1525769539.7308245,10051,0.563132107257843
1525769541.9885173,10056,0.5846941471099854
1525769542.43341,10057,0.5279051661491394
1525769543.3429496,10059,0.4639473855495453
1525769548.7885451,10071,0.5315368175506592
1525769549.669686,10073,0.6783769130706787
1525769555.1032965,10085,0.4945204257965088
1525769559.6362913,10095,0.5452965497970581
1525769579.0267453,10108,0.5497984886169434
1525769581.3039715,10113,0.6410896182060242
1525769581.755107,10114,0.5092178583145142
1525769588.6567082,10129,0.508581817150116
1525769591.4069722,10135,0.5286250710487366
1525769595.951853,10145,0.4845755100250244
1525769606.918636,10169,0.405460923910141
1525769614.7049143,10186,0.5162554383277893
1525769637.9936025,10208,0.543254554271698
1525769652.046347,10239,0.57542484998703
1525769655.2302265,10246,0.4969904124736786
1525769656.5988994,10249,0.5143908262252808
1525769660.2533927,10257,0.534923791885376
1525769667.5561922,10273,0.4292870759963989
1525769669.3751688,10277,0.5849121809005737
1525769671.6765947,10282,0.5584244728088379
1525769672.5776114,10284,0.4612300992012024
1525769673.4788864,10286,0.4240903854370117
1525769674.8518603,10289,0.43579086661338806
1525769704.4082217,10324,0.51284259557724
1525769707.608013,10331,0.4458477795124054
1525769714.9069383,10347,0.593916654586792
1525769723.8667521,10367,0.4635462164878845
1525769736.5463626,10395,0.4527204632759094
1525769737.46945,10397,0.4738122522830963
1525769737.9331439,10398,0.5142642259597778
1525769738.8372285,10400,0.49850261211395264
1525769754.8776236,10406,0.5376300811767578
1525769756.6881025,10410,0.4583342671394348
1525769758.9772549,10415,0.4376145303249359
1525769761.6687057,10421,0.5444738864898682
1525769763.958075,10426,0.5677666068077087
1525769767.5953743,10434,0.4659810960292816
1525769777.1782668,10455,0.520814061164856
1525769783.4750073,10469,0.44517388939857483
1525769788.399919,10480,0.5566403269767761
1525769792.9190304,10490,0.4955053925514221
1525769794.7128148,10494,0.4489244520664215
1525769795.156497,10495,0.4485776424407959
1525769821.0991743,10523,0.5011910796165466
1525769825.1319494,10532,0.5264902710914612
1525769828.7721658,10540,0.44368869066238403
1525769835.5770369,10555,0.49303531646728516
1525769836.0140367,10556,0.5105304718017578
1525769841.434688,10568,0.5677482485771179
1525769855.4822052,10599,0.5403594374656677
1525769872.9566169,10608,0.41247648000717163
1525769878.8577683,10621,0.566547155380249
1525769880.1966412,10624,0.5409164428710938
1525769880.6544752,10625,0.5431061387062073
1525769882.9253252,10630,0.6467923521995544
1525769887.0544407,10639,0.5877686142921448
1525769890.6975958,10647,0.4627044200897217
1525769893.9046357,10654,0.5844676494598389
1525769894.366096,10655,0.5002050995826721
1525769902.1032064,10672,0.49186384677886963
1525769929.0588493,10702,0.5073915719985962
1525769933.6282716,10712,0.4368128180503845
1525769950.3851383,10749,0.45599764585494995
1525769954.4989858,10758,0.46605581045150757
1525769954.9462705,10759,0.48311540484428406
1525769957.6432774,10765,0.4973573088645935
1525769964.9271402,10781,0.4520316421985626
1525769968.085491,10788,0.4511290490627289
1525769993.8901134,10816,0.45925894379615784
1525769994.3548446,10817,0.5014719367027283
1525769998.442073,10826,0.5368049144744873
1525770000.6704502,10831,0.4896608591079712
1525770005.6467004,10842,0.3763881325721741
1525770009.7426903,10851,0.6304515600204468
1525770016.1169984,10865,0.5140585899353027
1525770021.161453,10876,0.39765143394470215
1525770046.7294817,10903,0.44905465841293335
1525770048.1051426,10906,0.5819554328918457
1525770052.2112737,10915,0.43751245737075806
1525770063.5293636,10940,0.46381545066833496
1525770065.3283262,10944,0.4607514441013336
1525770069.4302843,10953,0.44610705971717834
1525770075.6517642,10967,0.4625423550605774
1525770078.4383087,10973,0.40659672021865845
1525770079.3455055,10975,0.4518566429615021
1525770108.000066,11009,0.46417364478111267
1525770110.7166336,11015,0.47577551007270813
1525770113.5083292,11021,0.41355904936790466
1525770114.3777218,11023,0.5464076995849609
1525770114.8421714,11024,0.4304903745651245
1525770119.6177793,11034,0.4874483346939087
1525770122.0845988,11039,0.48126715421676636
1525770128.5000114,11053,0.45089322328567505
1525770132.5921063,11062,0.5413151979446411
1525770139.9130507,11078,0.4635172188282013
1525770164.6070879,11103,0.435825377702713
1525770173.2028892,11122,0.42792102694511414
1525770177.2678688,11131,0.5317086577415466
1525770185.4479418,11149,0.5437146425247192
1525770193.5473223,11167,0.5430598855018616
1525770197.6183064,11176,0.5521230697631836
1525770208.1088557,11199,0.4952073097229004
1525770209.0047166,11201,0.5841145515441895
1525770222.7371073,11202,0.44674935936927795
1525770246.4179966,11253,0.6319259405136108
1525770249.973675,11261,0.558411717414856
1525770251.3094025,11264,0.4969186782836914
1525770255.4202967,11273,0.4756114184856415
1525770263.0799947,11290,0.5564262866973877
1525770285.8279898,11311,0.3863893449306488
1525770292.6368878,11326,0.373631089925766
1525770299.8593018,11342,0.419638067483902
1525770308.9940534,11362,0.5184438824653625
1525770312.1421344,11369,0.456050843000412
1525770315.3063061,11376,0.447143018245697
1525770317.605664,11381,0.5702670216560364
1525770344.850044,11412,0.4598369598388672
1525770348.555459,11420,0.43299829959869385
1525770349.4380352,11422,0.5077974200248718
1525770364.9898827,11456,0.4626239240169525
1525770366.3304915,11459,0.4263071119785309
1525770372.700198,11473,0.4065391719341278
1525770373.6245317,11475,0.4518451690673828
1525770374.0784366,11476,0.4611619710922241
1525770379.070486,11487,0.4687817692756653
1525770381.791673,11493,0.45444929599761963
1525770407.8179243,11521,0.4480001926422119
1525770409.18285,11524,0.35238611698150635
1525770409.6273122,11525,0.4165147542953491
1525770412.368615,11531,0.445286363363266
1525770413.2732644,11533,0.4370307922363281
1525770420.9441278,11550,0.44373130798339844
1525770424.5628042,11558,0.5828354358673096
1525770428.65026,11567,0.3905848264694214
1525770435.4445622,11582,0.40930673480033875
1525770442.744057,11598,0.535818874835968
1525770474.3280385,11637,0.3829035758972168
1525770479.8136017,11649,0.5166672468185425
1525770480.7340035,11651,0.45030689239501953
1525770485.261238,11661,0.414909303188324
1525770490.2728992,11672,0.46869760751724243
1525770493.467951,11679,0.46654653549194336
1525770496.5808318,11686,0.5542019605636597
1525770497.4941223,11688,0.5074752569198608
1525770518.671298,11705,0.5932314395904541
1525770527.1764538,11724,0.5024605989456177
1525770543.4783442,11760,0.5079036951065063
1525770547.9719224,11770,0.4492998421192169
1525770555.6602535,11787,0.3428313136100769
1525770558.3761678,11793,0.39355453848838806
1525770575.8322985,11802,0.5284748673439026
1525770589.511232,11832,0.4200291931629181
1525770599.8916502,11855,0.45262137055397034
1525770600.3640385,11856,0.38504645228385925
1525770608.5038164,11874,0.3981461226940155
1525770634.6431203,11902,0.462437242269516
1525770636.9215486,11907,0.4206005930900574
1525770642.8851862,11920,0.41129106283187866
1525770643.3326244,11921,0.390319287776947
1525770649.2748945,11934,0.4593745768070221
1525770652.8902364,11942,0.4650284945964813
1525770655.1866877,11947,0.39405423402786255
1525770656.102862,11949,0.35780051350593567
1525770656.5614862,11950,0.5468127727508545
1525770665.5810356,11970,0.3616088032722473
1525770667.8410804,11975,0.41308802366256714
1525770673.2562716,11987,0.4116346538066864
1525770674.1835172,11989,0.4403995871543884
1525770678.7440138,11999,0.4362366199493408
1525770694.4815688,12004,0.45461562275886536
1525770697.6598876,12011,0.38010892271995544
1525770704.445084,12026,0.3757076561450958
1525770706.2591438,12030,0.37642571330070496
1525770711.7325766,12042,0.4216143488883972
1525770720.8402858,12062,0.4568622410297394
1525770727.7131152,12077,0.46512967348098755
1525770731.7677157,12086,0.43778809905052185
1525770734.057628,12091,0.46478283405303955
1525770767.2481675,12134,0.4176451861858368
1525770769.516315,12139,0.3707049489021301
1525770773.5499783,12148,0.3741227090358734
1525770776.2414072,12154,0.41728004813194275
1525770781.2771876,12165,0.3598722219467163
1525770783.1217573,12169,0.3496665954589844
1525770790.366697,12185,0.3627377152442932
1525770796.287687,12198,0.6038296818733215
1525770818.626594,12218,0.3933714032173157
1525770822.6616886,12227,0.37724700570106506
1525770826.2162085,12235,0.48421353101730347
1525770835.2744493,12255,0.35729560256004333
1525770842.579925,12271,0.40514394640922546
1525770851.6244667,12291,0.3715047836303711
1525770852.9976728,12294,0.3583884835243225
1525770873.5995104,12310,0.3712596893310547
1525770879.96082,12324,0.4114113748073578
1525770880.8408682,12326,0.3940427899360657
1525770885.8930924,12337,0.3694985806941986
1525770913.1682732,12397,0.3574584722518921
1525770930.6013691,12406,0.4174583852291107
1525770931.0652785,12407,0.33525794744491577
1525770944.636731,12437,0.4628676176071167
1525770953.334411,12456,0.3811168372631073
1525770954.7095966,12459,0.3799670338630676
1525770964.734309,12481,0.5661499500274658
1525770994.8644102,12518,0.44073057174682617
1525770997.98268,12525,0.44279852509498596
1525771007.4452298,12546,0.5302492380142212
1525771010.1510108,12552,0.3477223813533783
1525771011.0562954,12554,0.326917827129364
1525771020.5540242,12575,0.3074777126312256
1525771030.565064,12597,0.500760018825531
1525771056.939988,12626,0.4808271527290344
1525771057.840706,12628,0.45300501585006714
1525771071.356209,12658,0.39677730202674866
1525771072.2477252,12660,0.37854790687561035


==> w_GWS_seq_loss.csv <==
Wall time,Step,Value
1525714465.7441657,19,6.18182373046875
1525714483.8479252,43,5.655745983123779
1525714486.1182792,46,5.790534973144531
1525714494.417519,57,5.843740463256836
1525714505.7230165,72,5.813780784606934
1525714508.008228,75,5.689572811126709
1525714523.0408945,95,5.71311616897583
1525714593.8683968,156,5.689308166503906
1525714596.1422644,159,5.71052885055542
1525714602.9343235,168,5.655448913574219
1525714614.9426107,184,5.465202331542969
1525714674.3636231,230,5.6389479637146
1525714678.1017008,235,5.514789581298828
1525714693.9923856,256,5.799068927764893
1525714697.765316,261,5.625828266143799
1525714703.046943,268,5.593825340270996
1525714707.5603573,274,5.463676929473877
1525714758.7699263,309,5.682295322418213
1525714760.2837684,311,5.546606063842773
1525714766.3257942,319,5.62644624710083
1525714788.09607,348,5.638063430786133
1525714803.095168,368,5.515818119049072
1525714868.7175992,422,5.685452938079834
1525714869.4999259,423,5.641505241394043
1525714884.5533712,443,5.719630241394043
1525714886.8130107,446,5.472393035888672
1525714898.0956185,461,5.364771842956543
1525714900.3614953,464,5.352908134460449
1525714901.122041,465,5.46511697769165
1525714908.693932,475,5.438242435455322
1525714980.22586,537,5.534759521484375
1525715000.5875115,564,5.396294593811035
1525715012.7026057,580,5.188159942626953
1525715017.9524763,587,5.305920600891113
1525715018.718142,588,5.399388790130615
1525715068.376354,621,5.363415718078613
1525715078.9173071,635,5.127028942108154
1525715084.9531522,643,5.1966681480407715
1525715086.4675608,645,5.3420023918151855
1525715088.7394674,648,5.380123615264893
1525715090.2359483,650,5.10144567489624
1525715099.2631533,662,5.0904645919799805
1525715106.785657,672,5.167956352233887
1525715163.8787582,715,5.114862442016602
1525715169.9387703,723,5.271358966827393
1525715175.9784045,731,5.141384124755859
1525715192.661133,753,5.063785076141357
1525715195.6604562,757,5.181976318359375
1525715202.4606545,766,4.911785125732422
1525715205.4938285,770,5.034733295440674
1525715206.9929562,772,5.166990756988525
1525715217.5462792,786,5.135623931884766
1525715219.0480218,788,5.166153907775879
1525715222.8025887,793,5.034360408782959
1525715224.3139882,795,4.993501663208008
1525715255.2595515,803,5.027214527130127
1525715259.7499182,809,5.005462646484375
1525715260.5218291,810,5.095273494720459
1525715280.9282117,837,4.948992729187012
1525715358.8182786,908,5.157227516174316
1525715360.3252413,910,4.937345504760742
1525715385.1769679,943,4.880702972412109
1525715387.427888,946,5.074853897094727
1525715400.233762,963,4.855788707733154
1525715407.0202537,972,4.980554103851318
1525715407.773765,973,4.913697719573975
1525715412.2756555,979,5.0493645668029785
1525715413.0255249,980,4.9141154289245605
1525715416.804195,985,4.827125549316406
1525715455.1863325,1003,4.810575008392334
1525715457.4697711,1006,4.846231460571289
1525715464.2738733,1015,4.707460403442383
1525715501.1609387,1064,4.652902603149414
1525715503.3882813,1067,4.77256441116333
1525715507.8830016,1073,4.605407238006592
1525715512.4325855,1079,4.762910842895508
1525715516.2049313,1084,4.843766212463379
1525715523.714598,1094,4.854801654815674
1525715528.2388728,1100,4.7212233543396
1525715556.8508382,1105,4.749526023864746
1525715596.0755417,1157,4.339112281799316
1525715599.8310523,1162,4.7633056640625
1525715600.5856755,1163,4.63455057144165
1525715614.1588097,1181,4.43474817276001
1525715623.9893773,1194,4.400785446166992
1525715658.687414,1207,4.575992584228516
1525715687.2221844,1245,4.3322224617004395
1525715700.0288997,1262,4.466665744781494
1525715714.9454908,1282,4.122570037841797
1525715719.4681022,1288,4.151151180267334
1525715724.7481534,1295,4.221970081329346
1525715766.1940737,1317,4.128891468048096
1525715768.433515,1320,4.30094051361084
1525715776.730647,1331,4.101828098297119
1525715778.975155,1334,4.091175079345703
1525715781.2526097,1337,4.0403523445129395
1525715782.0023174,1338,4.205109119415283
1525715818.0917768,1386,4.0630340576171875
1525715822.6259837,1392,4.389612197875977
1525715823.3733711,1393,3.930206537246704
1525715864.6764584,1415,3.9353363513946533
1525715873.7570946,1427,4.336994171142578
1525715881.273674,1437,3.8615012168884277
1525715903.8139226,1467,3.9135560989379883
1525715912.1039855,1478,3.544038772583008
1525715918.1771765,1486,3.5651209354400635
1525715922.7004023,1492,3.7109124660491943
1525715971.8177638,1524,3.5006115436553955
1525715974.8258917,1528,3.297499656677246
1525715993.6624074,1553,3.2562406063079834
1525716005.7346728,1569,3.261838436126709
1525716006.4877322,1570,3.2857768535614014
1525716017.811806,1585,3.334975481033325
1525716020.827143,1589,3.327789306640625
1525716058.077214,1606,3.211354970932007
1525716084.4535835,1641,2.79441499710083
1525716090.4662848,1649,2.7901220321655273
1525716105.523304,1669,2.8836488723754883
1525716116.1162562,1683,2.894922971725464
1525716122.8594716,1692,2.650343894958496
1525716127.3243017,1698,2.5224838256835938
1525716128.8475718,1700,2.6855437755584717
1525716156.0009549,1703,2.3436200618743896
1525716161.246215,1710,2.6108946800231934
1525716168.000239,1719,2.5635194778442383
1525716178.610525,1733,2.363466501235962
1525716180.1456027,1735,2.247443437576294
1525716182.405662,1738,2.3318886756896973
1525716188.3935463,1746,2.5264225006103516
1525716189.158679,1747,2.4306511878967285
1525716204.1835554,1767,2.6806399822235107
1525716210.9542887,1776,2.5079598426818848
1525716215.4598403,1782,2.150954246520996
1525716221.5232012,1790,2.0833683013916016
1525716228.3020504,1799,2.1786305904388428
1525716258.4344091,1806,2.333369255065918
1525716274.1619594,1827,2.1999824047088623
1525716284.6456344,1841,2.048372268676758
1525716287.6924593,1845,2.2281219959259033
1525716294.4791439,1854,2.2776832580566406
1525716304.2375655,1867,2.159782648086548
1525716306.498947,1870,2.087996006011963
1525716311.0582113,1876,1.8753268718719482
1525716312.5533419,1878,2.071979284286499
1525716367.5182667,1918,1.851361870765686
1525716380.3496814,1935,1.9397854804992676
1525716387.8580613,1945,1.8409357070922852
1525716390.115356,1948,2.130714178085327
1525716405.2023668,1968,1.944862961769104
1525716415.774866,1982,1.8484611511230469
1525716417.2610023,1984,1.7468392848968506
1525716455.719908,2002,1.7739945650100708
1525716458.7256925,2006,1.6691681146621704
1525716464.7752385,2014,2.2914350032806396
1525716477.5764084,2031,1.76993989944458
1525716482.1237023,2037,1.5908799171447754
1525716500.1760116,2061,1.6183531284332275
1525716509.9900823,2074,1.6127662658691406
1525716512.2310796,2077,1.6749383211135864
1525716512.990404,2078,1.8498060703277588
1525716519.0042977,2086,1.6363296508789062
1525716522.0218825,2090,1.8544552326202393
1525716527.3455691,2097,2.0933499336242676
1525716563.5124087,2112,1.5343132019042969
1525716589.1420248,2146,1.5395056009292603
1525716592.1470058,2150,1.4579777717590332
1525716597.406512,2157,1.503570795059204
1525716604.1612902,2166,2.791046142578125
1525716620.7452972,2188,1.4888125658035278
1525716623.7685175,2192,1.4221522808074951
1525716629.8191128,2200,1.4160561561584473
1525716660.3400764,2208,1.584376335144043
1525716663.3479502,2212,1.4601712226867676
1525716678.4515088,2232,1.6217575073242188
1525716682.2287745,2237,1.5738617181777954
1525716682.9835677,2238,1.4771533012390137
1525716684.5032108,2240,1.5438928604125977
1525716686.7785923,2243,1.4484796524047852
1525716695.8481967,2255,1.518615961074829
1525716698.1037428,2258,1.5160109996795654
1525716701.849804,2263,1.525770902633667
1525716716.1365328,2282,1.493166446685791
1525716723.6869102,2292,1.3457468748092651
1525716728.2301621,2298,1.3880798816680908
1525716757.6122603,2304,1.2639594078063965
1525716760.641823,2308,1.3080211877822876
1525716769.6457005,2320,1.514609932899475
1525716789.2792268,2346,1.2662287950515747
1525716796.0382402,2355,1.3329930305480957
1525716822.520593,2390,1.3269294500350952
1525716823.2889307,2391,1.2330355644226074
1525716824.806894,2393,1.151891827583313
1525716882.8377743,2437,1.320409893989563
1525716888.8682232,2445,1.4234161376953125
1525716895.679404,2454,1.2727036476135254
1525716897.1887157,2456,1.258013129234314
1525716900.9327977,2461,1.2738133668899536
1525716919.7446752,2486,1.4609194993972778
1525716920.496559,2487,1.2720668315887451
1525716928.0456195,2497,1.2403432130813599
1525716929.5702834,2499,1.2401312589645386
1525716958.1497784,2504,1.3193037509918213
1525716968.7306118,2518,1.1137429475784302
1525716973.2878346,2524,3.0124151706695557
1525716980.081762,2533,1.2434903383255005
1525716991.4236386,2548,1.4180123805999756
1525716994.4573278,2552,1.2116570472717285
1525716995.986438,2554,1.1095515489578247
1525717014.877527,2579,1.2079771757125854
1525717031.4493477,2601,1.068122148513794
1525717060.4455342,2607,1.0390253067016602
1525717073.2567277,2624,0.9777944684028625
1525717077.781477,2630,1.2312233448028564
1525717097.3421128,2656,1.017628788948059
1525717114.6500814,2679,1.183311104774475
1525717119.9275804,2686,1.102776050567627
1525717123.6799657,2691,1.0931776762008667
1525717157.86304,2704,1.0691167116165161
1525717163.136867,2711,1.0823676586151123
1525717174.4038224,2726,0.941673755645752
1525717183.4489288,2738,0.9938921332359314
1525717185.6901717,2741,0.9360585808753967
1525717196.255679,2755,1.0008220672607422
1525717222.5410242,2790,1.071867823600769
1525717223.2926323,2791,1.0495731830596924
1525717224.037735,2792,0.8150964975357056
1525717273.678254,2825,0.8928782343864441
1525717309.8526275,2873,1.3122669458389282
1525717316.654875,2882,0.8490189909934998
1525717323.4268644,2891,0.9372313618659973
1525717327.942562,2897,1.018085241317749
1525717368.1776881,2918,0.9941577911376953
1525717370.4370158,2921,0.9371423125267029
1525717405.7928221,2968,1.0254597663879395
1525717411.7934206,2976,0.8384780287742615
1525717429.0898583,2999,0.8254353404045105
1525717463.803718,3012,0.7970308065414429
1525717475.815324,3028,0.8209207653999329
1525717478.1006875,3031,0.7761151194572449
1525717484.1163404,3039,0.752490222454071
1525717486.373644,3042,0.8524928092956543
1525717504.509931,3066,1.1462681293487549
1525717507.530883,3070,0.8995451927185059
1525717530.1144943,3100,0.7985013723373413
1525717572.3281987,3123,1.0301755666732788
1525717583.678421,3138,0.7668789625167847
1525717597.1850395,3156,0.6973447799682617
1525717601.661264,3162,0.7741121053695679
1525717613.7645917,3178,0.7761275172233582
1525717627.3433704,3196,0.746216893196106
1525717628.1004252,3197,0.6574958562850952
1525717678.5321496,3231,0.6802414059638977
1525717686.0895963,3241,0.6581206917762756
1525717688.3662841,3244,0.6840746998786926
1525717689.1279392,3245,0.6455259919166565
1525717690.6144898,3247,0.8375604748725891
1525717691.365449,3248,0.6843940019607544
1525717710.2282481,3273,0.7502695918083191
1525717759.5040529,3306,0.7025163173675537
1525717776.8578343,3329,0.7444944381713867
1525717789.7183752,3346,0.7286933064460754
1525717813.087438,3377,0.6745004653930664
1525717858.2884881,3404,0.5436214208602905
1525717862.0449817,3409,0.6408116221427917
1525717878.5538642,3431,0.6357295513153076
1525717892.942739,3450,0.5559177398681641
1525717894.441263,3452,0.5440735816955566
1525717899.7234282,3459,0.7864874005317688
1525717904.207855,3465,0.5901979207992554
1525717916.2673938,3481,0.6740869283676147
1525717929.107385,3498,0.9032765030860901
1525717962.988398,3510,0.5942217707633972
1525717965.2448232,3513,0.7068443298339844
1525717983.9978201,3538,0.674628734588623
1525718003.5744185,3564,0.6638859510421753
1525718016.4004483,3581,0.5308144092559814
1525718031.4918892,3601,0.657248318195343
1525718069.8869178,3619,0.5210137963294983
1525718071.3911688,3621,0.5806154012680054
1525718072.8898468,3623,0.5431889891624451
1525718077.3880203,3629,0.5808892846107483
1525718098.576751,3657,0.6453511118888855
1525718109.1342452,3671,0.5781629681587219
1525718175.7809565,3727,0.6055877804756165
1525718178.8099847,3731,0.6432930827140808
1525718184.8427823,3739,0.5799449682235718
1525718187.0975378,3742,0.5457162857055664
1525718210.3475673,3773,0.5589288473129272
1525718216.3464305,3781,0.578629195690155
1525718226.091434,3794,0.6879757046699524
1525718229.8066607,3799,0.395278662443161
1525718266.3501303,3815,0.39556097984313965
1525718270.1077254,3820,0.5724945664405823
1525718271.609413,3822,0.5806800723075867
1525718279.1699293,3832,0.6710824966430664
1525718282.1832342,3836,0.5130406022071838
1525718304.0409803,3865,0.5113354325294495
1525718307.8285837,3870,0.609544038772583
1525718313.0788288,3877,0.5153087377548218
1525718377.2128415,3929,0.5366150140762329
1525718382.4799664,3936,0.693154513835907
1525718385.4996293,3940,0.44705602526664734
1525718393.8105307,3951,0.5614429116249084
1525718398.3353686,3957,0.6055895090103149
1525718402.8432271,3963,0.6844212412834167
1525718419.410992,3985,0.4820828437805176
1525718431.470009,4001,0.4878876507282257
1525718463.0639224,4010,0.5056793689727783
1525718463.8132958,4011,0.4054594039916992
1525718472.862755,4023,0.7213679552078247
1525718481.111268,4034,0.4812861680984497
1525718483.4082487,4037,0.4731089770793915
1525718526.366294,4094,0.5330565571784973
1525718530.1359735,4099,0.5888622999191284
1525718530.898377,4100,0.4571780264377594
1525718562.8313005,4110,0.4216892123222351
1525718618.0849297,4183,0.6336139440536499
1525718626.3661003,4194,0.44385093450546265
1525718627.1171608,4195,0.4875016212463379
1525718628.6393597,4197,0.46117308735847473
1525718657.2708483,4202,0.5074880123138428
1525718658.0050824,4203,0.403001993894577
1525718676.8609598,4228,0.42506179213523865
1525718680.6022472,4233,0.5083407759666443
1525718682.876706,4236,0.5321955680847168
1525718688.953898,4244,0.4358828663825989
1525718704.0347862,4264,0.4877420961856842
1525718706.291798,4267,0.5572394132614136
1525718707.0495715,4268,0.5300523042678833
1525718718.3462017,4283,0.3980172574520111
1525718730.3826802,4299,0.45574289560317993
1525718759.8199668,4305,0.33827584981918335
1525718762.8112159,4309,0.39589011669158936
1525718769.5906348,4318,0.4169400632381439
1525718771.1073446,4320,0.45976629853248596
1525718780.9619093,4333,0.5242345929145813
1525718789.2285786,4344,1.0716371536254883
1525718808.8633857,4370,0.3892182409763336
1525718815.6727977,4379,0.5284119844436646
1525718826.9798524,4394,0.38925546407699585
1525718832.2289052,4401,0.5345638990402222
1525718861.2329352,4407,0.3912462592124939
1525718864.2271662,4411,0.3962767422199249
1525718879.2961261,4431,0.4285324811935425
1525718881.5572102,4434,0.3975440561771393
1525718913.2346528,4476,0.4986899197101593
1525718926.0413575,4493,0.48260605335235596
1525718963.2843056,4510,0.31132057309150696
1525718964.0425763,4511,0.43215811252593994
1525718979.0885403,4531,0.38593703508377075
1525718981.3491645,4534,0.4357748031616211
1525718988.1439078,4543,0.39205747842788696
1525718996.4803698,4554,0.45488810539245605
1525719015.2393982,4579,0.4439575970172882
1525719017.5066383,4582,0.40552589297294617
1525719025.7926497,4593,0.3594830334186554
1525719028.0458987,4596,0.43247291445732117
1525719029.5667198,4598,0.5266874432563782
1525719031.0642865,4600,0.34395480155944824
1525719077.8296316,4629,0.3986285924911499
1525719098.8804266,4657,0.3883505165576935
1525719104.8856852,4665,0.40975695848464966
1525719107.8972456,4669,0.40925946831703186
1525719113.9540665,4677,0.38681793212890625
1525719122.2619162,4688,0.30436137318611145
1525719166.8006651,4714,0.39762353897094727
1525719170.5984662,4719,0.41130563616752625
1525719182.692682,4735,0.5662587881088257
1525719194.6634395,4751,0.3282122015953064
1525719200.712714,4759,0.35010427236557007
1525719207.4403422,4768,0.29844650626182556
1525719214.1899333,4777,0.3436262011528015
1525719222.5030212,4788,0.3137393891811371
1525719223.2575831,4789,0.3250585198402405
1525719227.8089857,4795,0.3914130926132202
1525719232.3655124,4801,0.32396289706230164
1525719258.239914,4803,0.3000284433364868
1525719260.5304341,4806,0.4317340850830078
1525719286.8909085,4841,0.42705798149108887
1525719295.9259408,4853,0.4162333607673645
1525719310.2785878,4872,0.2469247728586197
1525719327.6132824,4895,0.49717551469802856
1525719367.5173197,4915,0.3431336581707001
1525719385.5998325,4939,0.43865081667900085
1525719397.608341,4955,1.4100887775421143
1525719403.6504703,4963,0.3538908362388611
1525719410.3821318,4972,0.34204524755477905
1525719412.6330001,4975,0.4139898717403412
1525719414.1230881,4977,0.4151257872581482
1525719477.5009372,5028,0.24549157917499542
1525719479.777645,5031,0.2898334264755249
1525719494.846587,5051,0.4143652617931366
1525719496.3797095,5053,0.2738346755504608
1525719497.1329217,5054,0.32821014523506165
1525719502.3870504,5061,0.31610167026519775
1525719515.92455,5079,0.43078505992889404
1525719561.8317976,5107,0.3524242341518402
1525719576.871841,5127,0.24905182421207428
1525719578.3955786,5129,0.2979879379272461
1525719582.9085965,5135,0.41887152194976807
1525719602.563206,5161,0.3601475954055786
1525719606.3682392,5166,0.2918529808521271
1525719619.1255956,5183,0.45047473907470703
1525719632.6695313,5201,0.2666676938533783
1525719663.4978185,5209,0.3000302314758301
1525719686.949937,5240,0.2574092745780945
1525719707.173744,5267,0.3574114143848419
1525719724.504982,5290,0.3451436758041382
1525719770.8090394,5319,0.3356011211872101
1525719779.0855324,5330,0.29871612787246704
1525719791.1711671,5346,0.7536768913269043
1525719801.7673423,5360,0.2666618824005127
1525719802.5038986,5361,0.2522691488265991
1525719817.6601045,5381,0.33625853061676025
1525719872.584829,5421,0.4340338408946991
1525719889.1939435,5443,0.45263609290122986
1525719892.9368799,5448,0.3202805519104004
1525719920.775924,5485,0.3330411911010742
1525719926.0649471,5492,0.3172927796840668
1525719929.0476937,5496,0.3422127366065979
1525719957.9934168,5502,0.26051610708236694
1525719962.4769807,5508,0.39312806725502014
1525719968.5470464,5516,0.26172828674316406
1525719970.043945,5518,0.2335302084684372
1525719994.0710356,5550,0.2803759276866913
1525720012.1351213,5574,0.351162314414978
1525720021.1906645,5586,0.2052416354417801
1525720022.7072482,5588,0.2794312834739685
1525720027.1869907,5594,0.32714155316352844
1525720061.0272896,5606,0.30721595883369446
1525720079.8541036,5631,0.27782174944877625
1525720100.995108,5659,0.23273488879203796
1525720102.4836845,5661,0.22238315641880035
1525720105.507897,5665,0.3074089586734772
1525720116.8821259,5680,0.3535851836204529
1525720172.6817622,5721,0.1964905858039856
1525720174.953621,5724,0.31034114956855774
1525720188.504154,5742,0.2856634557247162
1525720202.1265247,5760,0.28026098012924194
1525720215.007858,5777,0.38895347714424133
1525720217.2686784,5780,0.24749374389648438
1525720221.0311024,5785,0.2875530421733856
1525720224.7855623,5790,0.3568759560585022
1525720262.7282615,5808,0.906451940536499
1525720263.4627252,5809,2.5114235877990723
1525720276.2530818,5826,0.24559012055397034
1525720278.5010567,5829,0.24703609943389893
1525720304.0619338,5863,0.3578672707080841
1525720305.5727842,5865,0.2829350531101227
1525720310.8358598,5872,0.24085910618305206
1525720331.1696174,5899,0.30790719389915466
1525720362.3832119,5908,0.3156372606754303
1525720378.2674925,5929,0.45031046867370605
1525720396.372581,5953,0.3659120202064514
1525720400.1335979,5958,0.2545320391654968
1525720404.628717,5964,0.21850143373012543
1525720425.009585,5991,0.19770832359790802
1525720464.6739666,6011,0.22458049654960632
1525720468.4422116,6016,0.3110460937023163
1525720479.7035213,6031,0.346777081489563
1525720483.4761355,6036,0.31583407521247864
1525720502.3716943,6061,0.426411509513855
1525720515.9310782,6079,0.34455034136772156
1525720518.946905,6083,0.31741762161254883
1525720522.74954,6088,0.31604769825935364
1525720559.5891268,6104,0.288708359003067
1525720561.1065052,6106,0.25629743933677673
1525720573.1265826,6122,0.2811361849308014
1525720574.6179094,6124,0.20386338233947754
1525720579.1478508,6130,0.3170412480831146
1525720580.6492684,6132,0.251473605632782
1525720582.173796,6134,0.2740470767021179
1525720591.225359,6146,0.5391506552696228
1525720594.2599542,6150,0.24981601536273956
1525720611.602909,6173,0.3415483832359314
1525720618.3987305,6182,0.20416420698165894
1525720620.6674964,6185,0.23411211371421814
1525720632.623845,6201,0.41803184151649475
1525720665.683076,6212,0.30053743720054626
1525720667.1640162,6214,0.2660363018512726
1525720671.6873734,6220,0.32197028398513794
1525720681.5028822,6233,0.2635103464126587
1525720695.0377984,6251,0.26535308361053467
1525720724.5257127,6290,0.316692978143692
1525720766.5515099,6313,0.3409063518047333
1525720769.5569046,6317,0.21669046580791473
1525720770.314133,6318,0.26965007185935974
1525720775.573508,6325,0.17841720581054688
1525720788.4043067,6342,0.18330442905426025
1525720796.7197797,6353,0.3316446542739868
1525720805.0006204,6364,0.2249474823474884
1525720810.2373211,6371,0.21525204181671143
1525720814.747327,6377,0.25538352131843567
1525720832.8140233,6401,0.25215837359428406
1525720898.7359104,6456,0.24377760291099548
1525720901.723562,6460,0.24832040071487427
1525720911.4931912,6473,0.14200380444526672
1525720922.8513534,6488,0.19645564258098602
1525720928.8839703,6496,0.23260563611984253
1525720929.6430044,6497,0.20720350742340088
1525720932.6687136,6501,0.19803030788898468
1525720965.386068,6511,0.1677875518798828
1525720972.9660263,6521,0.2076464146375656
1525720973.7233646,6522,0.24950343370437622
1525720974.4791994,6523,0.20265647768974304
1525720980.490928,6531,0.35436493158340454
1525720995.5652676,6551,0.30744075775146484
1525721013.6904895,6575,0.2498435080051422
1525721018.986456,6582,0.44882017374038696
1525721021.2528095,6585,0.24546314775943756
1525721060.0971797,6604,0.18534937500953674
1525721069.8925483,6617,0.19404461979866028
1525721073.662096,6622,0.23386552929878235
1525721100.74807,6658,0.24280567467212677
1525721107.5306878,6667,0.2684566080570221
1525721109.037763,6669,0.20753315091133118
1525721112.0457313,6673,0.23465119302272797
1525721116.5572486,6679,0.3278880715370178
1525721118.8509529,6682,0.21476444602012634
1525721124.096749,6689,0.21720415353775024
1525721130.1436944,6697,0.3459814488887787
1525721132.4067335,6700,0.29651105403900146
1525721166.0016057,6712,0.25418415665626526
1525721186.31552,6739,0.22697456181049347
1525721189.3127806,6743,0.20134513080120087
1525721197.6281435,6754,0.34933915734291077
1525721205.9540548,6765,0.2063620239496231
1525721214.9702456,6777,0.19408777356147766
1525721281.669973,6833,0.2171410769224167
1525721292.2501395,6847,0.18562893569469452
1525721298.2899497,6855,0.3072529435157776
1525721308.7316067,6869,0.2101152241230011
1525721309.49392,6870,0.27232882380485535
1525721329.0762796,6896,0.2644686698913574
1525721364.0091405,6910,0.16801054775714874
1525721382.866938,6935,0.2741481363773346
1525721404.6895745,6964,0.19966673851013184
1525721406.9615088,6967,0.3280709683895111
1525721426.5287926,6993,0.16405810415744781
1525721464.9270046,7011,0.2610553205013275
1525721467.9355226,7015,0.26468271017074585
1525721486.7871506,7040,0.3380869925022125
1525721492.0943856,7047,2.650203227996826
1525721506.4608083,7066,0.431304395198822
1525721526.046059,7092,0.27374404668807983
1525721562.2382812,7107,0.2699394226074219
1525721568.2585902,7115,0.21377331018447876
1525721568.9973273,7116,0.21370013058185577
1525721585.6270664,7138,0.19427746534347534
1525721588.6592932,7142,0.18876045942306519
1525721599.2017968,7156,0.258884459733963
1525721608.212467,7168,0.2425130307674408
1525721614.2523453,7176,0.16083988547325134
1525721624.8172815,7190,0.19706711173057556
1525721629.3243814,7196,0.20305368304252625
1525721660.6049163,7205,0.38002824783325195
1525721667.373945,7214,0.2060142159461975
1525721668.8886564,7216,0.2463197261095047
1525721669.6518583,7217,0.23752374947071075
1525721684.0250273,7236,0.24133169651031494
1525721686.2975528,7239,0.2630627453327179
1525721693.0691202,7248,0.21779844164848328
1525721721.0018322,7285,0.1731109917163849
1525721733.0861933,7301,0.2603425979614258
1525721765.8399212,7312,0.13241642713546753
1525721779.4267142,7330,0.31633296608924866
1525721786.9470236,7340,0.23818688094615936
1525721787.6900897,7341,0.20209142565727234
1525721797.5229719,7354,0.15863874554634094
1525721801.2927458,7359,0.17520931363105774
1525721802.0589013,7360,0.27017447352409363
1525721819.3818393,7383,0.26599425077438354
1525721822.393667,7387,0.2588542103767395
1525721858.2326443,7402,0.14336960017681122
1525721880.8819258,7432,0.2737103998661041
1525721887.669938,7441,0.2061072587966919
1525721889.9410052,7444,0.19002576172351837
1525721895.2251294,7451,0.2280813306570053
1525721902.8019052,7461,0.17877796292304993
1525721903.557704,7462,0.1811751276254654
1525721905.0610967,7464,0.12967674434185028
1525721908.827193,7469,0.23768970370292664
1525721916.356795,7479,0.24490386247634888
1525721959.2156613,7503,0.19119469821453094
1525721965.9863176,7512,0.30168187618255615
1525721980.261952,7531,0.2966112494468689
1525721993.0454502,7548,0.17032736539840698
1525722029.963628,7597,0.19598357379436493
1525722064.1678793,7610,0.1773977130651474
1525722066.441391,7613,0.2763107717037201
1525722089.7561762,7644,0.25161314010620117
1525722090.507103,7645,0.18068616092205048
1525722103.3249848,7662,0.28814077377319336
1525722110.8770037,7672,0.34464231133461
1525722114.6841648,7677,0.23724347352981567
1525722122.9761279,7688,0.19574715197086334
1525722127.4776013,7694,0.2818846106529236
1525722132.7801113,7701,0.24772457778453827
1525722171.1985114,7719,0.258002907037735
1525722174.9858017,7724,0.18123337626457214
1525722178.7580848,7729,0.15699206292629242
1525722192.2965388,7747,0.1851380616426468
1525722200.6008775,7758,3.719836473464966
1525722202.8570886,7761,0.18101149797439575
1525722217.9770286,7781,0.3168279826641083
1525722223.9994872,7789,0.17567746341228485
1525722231.552265,7799,0.2396577149629593
1525722265.0000627,7811,0.15661738812923431
1525722282.4078813,7834,0.16160708665847778
1525722286.168184,7839,0.18233713507652283
1525722331.9720712,7900,0.18081848323345184
1525722332.7262518,7901,0.3358345627784729
1525722360.158073,7905,0.21312393248081207
1525722381.2595549,7933,0.23953142762184143
1525722413.7331269,7976,0.17089088261127472
1525722419.7780707,7984,0.16722801327705383
1525722425.8237576,7992,0.1687745898962021
1525722426.580936,7993,0.23321610689163208
1525722477.1267984,8027,0.22678142786026
1525722485.4524243,8038,0.16849510371685028
1525722494.4774766,8050,0.18002597987651825
1525722496.7387025,8053,0.1850552260875702
1525722501.2343009,8059,0.17949898540973663
1525722507.2928503,8067,0.10143095999956131
1525722577.3732457,8127,0.13698188960552216
1525722595.4480147,8151,0.180477574467659
1525722600.767575,8158,0.18720456957817078
1525722618.1757212,8181,0.25272154808044434
1525722621.1966026,8185,0.12993474304676056
1525722631.7413406,8199,0.25507453083992004
1525722668.960272,8216,0.24158768355846405
1525722673.4531076,8222,0.2028488665819168
1525722683.200571,8235,0.17427928745746613
1525722698.2701323,8255,0.22612397372722626
1525722705.0409546,8264,0.2963981628417969
1525722716.9910467,8280,0.10687462240457535
1525722725.2571492,8291,0.15961813926696777
1525722732.009884,8300,0.14969097077846527
1525722762.7983212,8308,0.16072766482830048
1525722777.9057767,8328,0.12960772216320038
1525722779.4303682,8330,0.1336701661348343
1525722781.6970806,8333,0.3298744559288025
1525722783.1851752,8335,0.25601011514663696
1525722787.7062879,8341,0.13308404386043549
1525722796.7203069,8353,0.16120460629463196
1525722802.7613688,8361,0.23167769610881805
1525722805.0085468,8364,0.18423908948898315
1525722808.792918,8369,0.2399519979953766
1525722814.0711286,8376,0.4838775396347046
1525722815.5705104,8378,0.18261854350566864
1525722878.5455363,8429,0.1646062731742859
1525722886.7570708,8440,0.25321030616760254
1525722892.8696678,8448,0.14986586570739746
1525722907.8557308,8468,0.13551999628543854
1525722908.6209924,8469,0.20598448812961578
1525722910.1367078,8471,0.14023423194885254
1525722920.6671627,8485,0.23016485571861267
1525722923.7177892,8489,0.1714678555727005
1525722930.535307,8498,0.17696289718151093
1525722931.2936938,8499,0.1399366408586502
1525722959.537556,8504,0.11492829024791718
1525722962.567356,8508,0.21388761699199677
1525722963.3137362,8509,0.13309234380722046
1525722974.6307883,8524,0.12315145879983902
1525722997.969514,8555,0.13134415447711945
1525723007.0129502,8567,0.1296936571598053
1525723012.2937605,8574,0.19989237189292908
1525723016.0281606,8579,0.20649021863937378
1525723026.599459,8593,0.2752678692340851
1525723057.7313664,8602,0.1789005845785141
1525723069.0501606,8617,0.181916281580925
1525723077.3400507,8628,0.18728375434875488
1525723082.6406753,8635,0.16006633639335632
1525723083.3957267,8636,0.15440109372138977
1525723090.1707566,8645,0.09540840983390808
1525723118.728737,8683,0.181092768907547
1525723124.768311,8691,0.14278551936149597
1525723125.5199587,8692,0.13540339469909668
1525723128.5445223,8696,0.20396049320697784
1525723177.1857986,8728,0.22696858644485474
1525723212.6107879,8775,0.2418968230485916
1525723215.6089249,8779,0.1591191589832306
1525723229.1441364,8797,0.2264592945575714
1525723257.7851262,8802,0.15818870067596436
1525723269.0735564,8817,0.15590840578079224
1525723271.3315563,8820,0.16340197622776031
1525723273.5954325,8823,0.16542989015579224
1525723289.4740493,8844,0.20951083302497864
1525723297.7779934,8855,0.11528932303190231
1525723308.3067753,8869,0.19927513599395752
1525723315.831059,8879,0.19594550132751465
1525723321.076258,8886,0.10422825813293457
1525723358.7348392,8903,0.1447904407978058
1525723360.230057,8905,0.14311562478542328
1525723362.5245185,8908,0.17478683590888977
1525723378.3321357,8929,0.15490862727165222
1525723379.8280075,8931,0.1703265756368637
1525723383.6178515,8936,0.18979938328266144
1525723391.8924937,8947,0.20293103158473969
1525723397.936237,8955,0.2927960157394409
1525723400.9244132,8959,0.2300638109445572
1525723413.747267,8976,0.19032341241836548
1525723427.2871182,8994,0.22292515635490417
1525723431.768741,9000,0.176779106259346
1525723460.3719609,9005,0.19247470796108246
1525723464.1293347,9010,0.16665053367614746
1525723466.4213474,9013,0.2985154688358307
1525723477.7408478,9028,0.20126676559448242
1525723478.5013218,9029,0.16514284908771515
1525723498.821131,9056,0.11770351976156235
1525723504.8773646,9064,0.10462766140699387
1525723512.4289153,9074,0.16850906610488892
1525723520.7569556,9085,0.22737662494182587
1525723561.1177769,9106,0.14194171130657196
1525723574.6870863,9124,0.14794033765792847
1525723598.7654057,9156,0.2041490375995636
1525723599.5258148,9157,0.22520451247692108
1525723604.0026736,9163,0.1529741734266281
1525723668.1001093,9215,0.16102157533168793
1525723669.6035776,9217,0.20973201096057892
1525723677.1563401,9227,0.15610535442829132
1525723682.4716723,9234,0.15994793176651
1525723702.8420877,9261,0.21584446728229523
1525723718.770322,9282,0.14424194395542145
1525723726.3257217,9292,0.16409456729888916
1525723763.2265394,9308,0.18423664569854736
1525723764.7337666,9310,0.2322998344898224
1525723770.0036352,9317,0.14933191239833832
1525723794.105828,9349,0.2027798891067505
1525723797.8620245,9354,0.1876671314239502
1525723806.094824,9365,0.21770133078098297
1525723806.8585851,9366,0.29920339584350586
1525723809.8593655,9370,0.11423783004283905
1525723867.0502098,9413,0.1570006012916565
1525723869.2971468,9416,0.2246541678905487
1525723884.2642043,9436,0.1432981938123703
1525723888.761185,9442,0.19467170536518097
1525723889.5271046,9443,0.17965050041675568
1525723909.0485008,9469,0.26980873942375183
1525723914.258744,9476,0.1581084281206131
1525723919.5080137,9483,0.2342180460691452
1525723985.3543637,9538,0.08792924880981445
1525723986.1046202,9539,0.2689717710018158
1525723992.8554366,9548,0.1860828846693039
1525723998.135259,9555,0.2006978690624237
1525724000.4247766,9558,0.2081449031829834
1525724005.692753,9565,0.1642046570777893
1525724007.9461813,9568,0.1387639343738556
1525724024.5079126,9590,0.1372443586587906
1525724032.819285,9601,0.11876281350851059
1525724065.5819917,9612,0.16174356639385223
1525724073.075601,9622,0.11921504139900208
1525724074.5720985,9624,0.14548957347869873
1525724075.3216224,9625,0.11483554542064667
1525724077.5619698,9628,0.13228218257427216
1525724095.6129096,9652,0.11519993841648102
1525724099.406381,9657,0.24506615102291107
1525724100.1730762,9658,0.16101692616939545
1525724103.1858275,9662,0.09566719084978104
1525724117.4697907,9681,0.1910988837480545
1525724124.9982436,9691,0.14534875750541687
1525724131.0638306,9699,0.22042110562324524
1525724164.5030107,9711,0.12081651389598846
1525724194.528897,9751,0.15437191724777222
1525724201.3306441,9760,0.11385983228683472
1525724202.0672345,9761,0.198357492685318
1525724206.5807538,9767,0.12009850889444351
1525724208.102489,9769,0.2001306712627411
1525724214.8869727,9778,0.11574617028236389
1525724265.71747,9813,0.11496005952358246
1525724286.8243406,9841,0.21050255000591278
1525724289.0768096,9844,0.17660759389400482
1525724298.0969338,9856,0.1338694542646408
1525724319.1599033,9884,0.2749692499637604
1525724362.0750592,9908,0.14285939931869507
1525724369.5951774,9918,0.15360136330127716
1525724411.0112853,9973,0.2042163461446762
1525724420.760397,9986,0.22749100625514984
1525724429.089181,9997,0.135939359664917
1525724467.489934,10015,0.09913673996925354
1525724471.2534933,10020,0.20673103630542755
1525724494.570814,10051,0.09212888777256012
1525724498.3250566,10056,0.17033793032169342
1525724499.076787,10057,0.13882674276828766
1525724500.589584,10059,0.15301747620105743
1525724509.658874,10071,0.13127213716506958
1525724511.1480198,10073,0.16376087069511414
1525724520.1535916,10085,0.2046799510717392
1525724527.712258,10095,0.10608043521642685
1525724561.9601943,10108,0.20077919960021973
1525724565.737078,10113,0.19241826236248016
1525724566.4924657,10114,0.1530175507068634
1525724577.8215508,10129,0.11236847937107086
1525724582.3442967,10135,0.20517462491989136
1525724589.8255346,10145,0.14564013481140137
1525724607.8596838,10169,0.21206815540790558
1525724620.651643,10186,0.18290477991104126
1525724661.7638154,10208,0.15592925250530243
1525724685.0384858,10239,0.20231127738952637
1525724690.280283,10246,0.2642379403114319
1525724692.5179465,10249,0.17860424518585205
1525724698.5321012,10257,0.17667479813098907
1525724710.6390707,10273,0.11936619877815247
1525724713.6657877,10277,0.28049027919769287
1525724717.4170303,10282,0.12565331161022186
1525724718.9429512,10284,0.1439225971698761
1525724720.4520993,10286,0.13146980106830597
1525724722.68873,10289,0.203655406832695
1525724773.5821502,10324,0.11462178826332092
1525724778.8386426,10331,0.18704618513584137
1525724790.927685,10347,0.18075349926948547
1525724806.0210538,10367,0.1732458919286728
1525724826.9889882,10395,0.13221663236618042
1525724828.5170937,10397,0.17201127111911774
1525724829.272981,10398,0.10795966535806656
1525724830.7847037,10400,0.28179264068603516
1525724859.7580428,10406,0.23741453886032104
1525724862.7855635,10410,0.10059092193841934
1525724866.531636,10415,0.09736304730176926
1525724871.0553722,10421,0.19329361617565155
1525724874.899006,10426,0.1465863436460495
1525724880.987112,10434,0.21973125636577606
1525724896.7458181,10455,0.09140253067016602
1525724907.2825277,10469,0.16167999804019928
1525724915.623177,10480,0.16164883971214294
1525724923.1438055,10490,0.12826448678970337
1525724926.1655147,10494,0.13359259068965912
1525724926.9067729,10495,0.13686859607696533
1525724972.3844838,10523,0.17099529504776
1525724979.138288,10532,0.2531680166721344
1525724985.1868339,10540,0.0887984037399292
1525724996.4822593,10555,0.11534471064805984
1525724997.2469318,10556,0.09424421191215515
1525725006.317111,10568,0.16740576922893524
1525725029.7656705,10599,0.22040241956710815
1525725061.0434246,10608,0.19222252070903778
1525725070.8184044,10621,0.23536571860313416
1525725073.074743,10624,0.15497173368930817
1525725073.8257108,10625,0.2943941354751587
1525725077.5554817,10630,0.09084003418684006
1525725084.3467696,10639,0.14609257876873016
1525725090.3463285,10647,0.07756860554218292
1525725095.5863128,10654,0.10266434401273727
1525725096.3340442,10655,0.1486651599407196
1525725109.1609275,10672,0.09251333028078079
1525725156.2318742,10702,0.19633688032627106
1525725163.7402399,10712,0.2609334886074066
1525725191.5698094,10749,0.13794909417629242
1525725198.3759222,10758,0.10425446182489395
1525725199.1333485,10759,0.19203056395053864
1525725203.6521814,10765,0.2315841168165207
1525725215.7608085,10781,0.09794912487268448
1525725221.0325913,10788,0.1912986785173416
1525725266.5686257,10816,0.11856778711080551
1525725267.3266876,10817,0.13006465137004852
1525725274.136574,10826,0.12227679044008255
1525725277.8881493,10831,0.19031861424446106
1525725286.1674821,10842,0.08192058652639389
1525725292.9530976,10851,0.22433167695999146
1525725303.4297495,10865,0.18689993023872375
1525725311.725984,10876,0.15734334290027618
1525725356.4971354,10903,0.086149200797081
1525725358.75052,10906,0.1497633457183838
1525725365.5380383,10915,0.15088386833667755
1525725384.4127872,10940,0.1427491456270218
1525725387.463786,10944,0.13001006841659546
1525725394.2507558,10953,0.1072034239768982
1525725404.7716796,10967,0.09481842070817947
1525725409.280805,10973,0.13642077147960663
1525725410.789021,10975,0.14665094017982483
1525725460.8143425,11009,0.16332706809043884
1525725465.3323276,11015,0.17070211470127106
1525725469.8580668,11021,0.19183334708213806
1525725471.3454447,11023,0.1158275455236435
1525725472.0951388,11024,0.1014631986618042
1525725479.6013575,11034,0.08479218930006027
1525725483.3820622,11039,0.15970799326896667
1525725493.9841108,11053,0.12934941053390503
1525725500.7901216,11062,0.1397729516029358
1525725512.819826,11078,0.1399507224559784
1525725556.199695,11103,0.0804363489151001
1525725570.5656233,11122,0.08298168331384659
1525725577.3792455,11131,0.16461420059204102
1525725590.9274518,11149,0.133525088429451
1525725604.541294,11167,0.18396368622779846
1525725611.3409977,11176,0.12670643627643585
1525725628.7273018,11199,0.1267823874950409
1525725630.2093983,11201,0.10787184536457062
1525725655.4597888,11202,0.16287222504615784
1525725693.8877964,11253,0.29787129163742065
1525725699.9044082,11261,0.22151313722133636
1525725702.1688666,11264,0.20903454720973969
1525725708.9523053,11273,0.16405527293682098
1525725721.858888,11290,0.1806839406490326
1525725762.3411229,11311,0.19006453454494476
1525725773.6610036,11326,0.15818817913532257
1525725785.6659784,11342,0.17154541611671448
1525725800.7549472,11362,0.09563750773668289
1525725806.0515957,11369,0.23862402141094208
1525725811.3666763,11376,0.22952784597873688
1525725815.1151564,11381,0.12005980312824249
1525725863.0693448,11412,0.12609048187732697
1525725869.151696,11420,0.09638414531946182
1525725870.6684508,11422,0.09528163820505142
1525725896.4703841,11456,0.14488455653190613
1525725898.739569,11459,0.08580828458070755
1525725909.3550308,11473,0.15766091644763947
1525725910.8406334,11475,0.08523242920637131
1525725911.6093488,11476,0.12034085392951965
1525725919.9302325,11487,0.12463797628879547
1525725924.4624224,11493,0.1261833906173706
1525725970.0827446,11521,0.08664645999670029
1525725972.3583798,11524,0.14928749203681946
1525725973.1159866,11525,0.3798266053199768
1525725977.6278594,11531,0.1673378199338913
1525725979.145673,11533,0.18860310316085815
1525725991.9629002,11550,0.09406877309083939
1525725997.9934018,11558,0.1544005274772644
1525726004.8048437,11567,0.19588452577590942
1525726016.1442103,11582,0.12018503993749619
1525726028.2015042,11598,0.26759132742881775
1525726082.2295146,11637,0.12933295965194702
1525726091.2618043,11649,0.11579036712646484
1525726092.7897768,11651,0.11691448092460632
1525726100.3654962,11661,0.16477394104003906
1525726108.6645112,11672,0.21909137070178986
1525726113.961366,11679,0.07682016491889954
1525726119.1901903,11686,0.13574814796447754
1525726120.699522,11688,0.13081404566764832
1525726158.0628827,11705,0.23184406757354736
1525726172.3791006,11724,0.1518801897764206
1525726199.4360065,11760,0.21978741884231567
1525726207.0143495,11770,0.2982397675514221
1525726219.818202,11787,0.1694301962852478
1525726224.3608654,11793,0.11834856122732162
1525726255.6860595,11802,0.171647846698761
1525726278.2812486,11832,0.1850282847881317
1525726295.630874,11855,0.21332132816314697
1525726296.3918805,11856,0.17098811268806458
1525726309.9975872,11874,0.12004012614488602
1525726356.0745418,11902,0.09253625571727753
1525726359.859206,11907,0.25123193860054016
1525726369.6824765,11920,0.15565063059329987
1525726370.4306548,11921,0.1798068732023239
1525726380.2909474,11934,0.10449457168579102
1525726386.298789,11942,0.103731669485569
1525726390.075742,11947,0.15288275480270386
1525726391.5573351,11949,0.08978067338466644
1525726392.3299031,11950,0.08076591044664383
1525726407.4097102,11970,0.13017235696315765
1525726411.1612434,11975,0.13843105733394623
1525726420.2159398,11987,0.141610786318779
1525726421.7278485,11989,0.184994176030159
1525726429.239793,11999,0.10188621282577515
1525726457.8437142,12004,0.08741401880979538
1525726463.1017551,12011,0.20405781269073486
1525726474.3958435,12026,0.09158197045326233
1525726477.4089653,12030,0.08292973041534424
1525726486.5059664,12042,0.1282951682806015
1525726501.6642041,12062,0.14225128293037415
1525726512.9885502,12077,0.1110113188624382
1525726519.8165996,12086,0.22065655887126923
1525726523.589342,12091,0.188447505235672
1525726580.5772505,12134,0.14827537536621094
1525726584.3557608,12139,0.1714312732219696
1525726591.1458635,12148,0.11859933286905289
1525726595.6611009,12154,0.2017255574464798
1525726603.9646528,12165,0.18068070709705353
1525726606.974751,12169,0.08367562294006348
1525726619.0872247,12185,0.11321033537387848
1525726628.8630784,12198,0.1058780774474144
1525726668.3663952,12218,0.11439196020364761
1525726675.177955,12227,0.22207333147525787
1525726681.2299356,12235,0.16018879413604736
1525726696.2989056,12255,0.12245634943246841
1525726708.3595312,12271,0.08453710377216339
1525726723.4087732,12291,0.1485045999288559
1525726725.6591468,12294,0.16466985642910004
1525726762.2906206,12310,0.1737969070672989
1525726772.8663044,12324,0.13010182976722717
1525726774.379672,12326,0.118745818734169
1525726782.664409,12337,0.09297805279493332
1525726827.774645,12397,0.24356426298618317
1525726859.15098,12406,0.08530212193727493
1525726859.9161663,12407,0.18593937158584595
1525726882.5742736,12437,0.06798508018255234
1525726896.9007087,12456,0.1751876175403595
1525726899.1575167,12459,0.10303296893835068
1525726915.715554,12481,0.10530363023281097
1525726968.1458058,12518,0.07687836140394211
1525726973.4064531,12525,0.12431684881448746
1525726989.234144,12546,0.07401721924543381
1525726993.787444,12552,0.13354285061359406
1525726995.293043,12554,0.11533115059137344
1525727011.1411135,12575,0.11183688789606094
1525727027.7478418,12597,0.09388013929128647
1525727074.1952863,12626,0.2655482292175293
1525727075.7016275,12628,0.08282649517059326
1525727098.325441,12658,0.1885967254638672
1525727099.8137307,12660,0.11594372242689133


==> wo_GWS_cnn_loss.csv <==
Wall time,Step,Value
1525714465.7441657,19,6.909121513366699
1525714483.8479252,43,2.7205376625061035
1525714486.1182792,46,2.6793031692504883
1525714494.417519,57,2.6311702728271484
1525714505.7230165,72,2.6860270500183105
1525714508.008228,75,2.386585235595703
1525714523.0408945,95,2.332449436187744
1525714593.8683968,156,2.005704879760742
1525714596.1422644,159,2.336503505706787
1525714602.9343235,168,2.0286073684692383
1525714614.9426107,184,1.9160081148147583
1525714674.3636231,230,1.851167917251587
1525714678.1017008,235,1.8753225803375244
1525714693.9923856,256,1.810394287109375
1525714697.765316,261,1.7787702083587646
1525714703.046943,268,1.729993462562561
1525714707.5603573,274,1.7720903158187866
1525714758.7699263,309,1.7001094818115234
1525714760.2837684,311,1.6854898929595947
1525714766.3257942,319,1.7016658782958984
1525714788.09607,348,1.6627601385116577
1525714803.095168,368,1.6445132493972778
1525714868.7175992,422,1.5681626796722412
1525714869.4999259,423,1.4724013805389404
1525714884.5533712,443,1.4537699222564697
1525714886.8130107,446,1.3901011943817139
1525714898.0956185,461,1.4271776676177979
1525714900.3614953,464,1.4083458185195923
1525714901.122041,465,1.413405179977417
1525714908.693932,475,1.4282621145248413
1525714980.22586,537,1.199777603149414
1525715000.5875115,564,1.1778104305267334
1525715012.7026057,580,1.137438178062439
1525715017.9524763,587,1.2197191715240479
1525715018.718142,588,1.1560691595077515
1525715068.376354,621,1.1174497604370117
1525715078.9173071,635,1.131826400756836
1525715084.9531522,643,1.0411964654922485
1525715086.4675608,645,1.0476443767547607
1525715088.7394674,648,1.0930712223052979
1525715090.2359483,650,1.057204246520996
1525715099.2631533,662,1.099299430847168
1525715106.785657,672,1.1075963973999023
1525715163.8787582,715,1.1210312843322754
1525715169.9387703,723,1.0698245763778687
1525715175.9784045,731,1.0386980772018433
1525715192.661133,753,0.87715744972229
1525715195.6604562,757,0.9702667593955994
1525715202.4606545,766,0.9479774236679077
1525715205.4938285,770,0.9135229587554932
1525715206.9929562,772,1.027148723602295
1525715217.5462792,786,0.953791081905365
1525715219.0480218,788,1.1028802394866943
1525715222.8025887,793,0.9810169339179993
1525715224.3139882,795,0.9896664619445801
1525715255.2595515,803,1.040534496307373
1525715259.7499182,809,0.9818007946014404
1525715260.5218291,810,0.9520692229270935
1525715280.9282117,837,0.892249345779419
1525715358.8182786,908,0.8864462971687317
1525715360.3252413,910,0.9192511439323425
1525715385.1769679,943,0.8606104254722595
1525715387.427888,946,0.8608114123344421
1525715400.233762,963,0.9002771377563477
1525715407.0202537,972,0.8373205661773682
1525715407.773765,973,0.9191671013832092
1525715412.2756555,979,0.9151415824890137
1525715413.0255249,980,0.8202524185180664
1525715416.804195,985,0.7983866930007935
1525715455.1863325,1003,0.8564130663871765
1525715457.4697711,1006,0.8346832990646362
1525715464.2738733,1015,0.888938844203949
1525715501.1609387,1064,0.8067189455032349
1525715503.3882813,1067,0.8294081091880798
1525715507.8830016,1073,0.8546043038368225
1525715512.4325855,1079,0.8109389543533325
1525715516.2049313,1084,0.8610745072364807
1525715523.714598,1094,0.7947213053703308
1525715528.2388728,1100,0.8592963814735413
1525715556.8508382,1105,0.7386852502822876
1525715596.0755417,1157,0.7557289004325867
1525715599.8310523,1162,0.7659816741943359
1525715600.5856755,1163,0.7376971244812012
1525715614.1588097,1181,0.7676612138748169
1525715623.9893773,1194,0.7930504083633423
1525715658.687414,1207,0.6509667634963989
1525715687.2221844,1245,0.8067668676376343
1525715700.0288997,1262,0.807345986366272
1525715714.9454908,1282,0.6552771329879761
1525715719.4681022,1288,0.7381044626235962
1525715724.7481534,1295,0.7575492262840271
1525715766.1940737,1317,0.765837550163269
1525715768.433515,1320,0.7187342047691345
1525715776.730647,1331,0.7229531407356262
1525715778.975155,1334,0.8029300570487976
1525715781.2526097,1337,0.8645836114883423
1525715782.0023174,1338,0.6258550882339478
1525715818.0917768,1386,0.6772562861442566
1525715822.6259837,1392,0.7856999039649963
1525715823.3733711,1393,0.6951202750205994
1525715864.6764584,1415,0.744805634021759
1525715873.7570946,1427,0.7139145135879517
1525715881.273674,1437,0.7662373185157776
1525715903.8139226,1467,0.6997730731964111
1525715912.1039855,1478,0.7136433124542236
1525715918.1771765,1486,0.7191364169120789
1525715922.7004023,1492,0.7091624736785889
1525715971.8177638,1524,0.7953584790229797
1525715974.8258917,1528,0.6453808546066284
1525715993.6624074,1553,0.6098495721817017
1525716005.7346728,1569,0.6414484977722168
1525716006.4877322,1570,0.6899808645248413
1525716017.811806,1585,0.7130593657493591
1525716020.827143,1589,0.6538189649581909
1525716058.077214,1606,0.6174227595329285
1525716084.4535835,1641,0.6007255911827087
1525716090.4662848,1649,0.6949445009231567
1525716105.523304,1669,0.6360328793525696
1525716116.1162562,1683,0.6409053206443787
1525716122.8594716,1692,0.6696080565452576
1525716127.3243017,1698,0.6994328498840332
1525716128.8475718,1700,0.757710337638855
1525716156.0009549,1703,0.706627607345581
1525716161.246215,1710,0.7259989976882935
1525716168.000239,1719,0.5618026256561279
1525716178.610525,1733,0.5909879207611084
1525716180.1456027,1735,0.6204549670219421
1525716182.405662,1738,0.6000385284423828
1525716188.3935463,1746,0.5908878445625305
1525716189.158679,1747,0.7208853960037231
1525716204.1835554,1767,0.661286473274231
1525716210.9542887,1776,0.5827221870422363
1525716215.4598403,1782,0.6554093956947327
1525716221.5232012,1790,0.6618558764457703
1525716228.3020504,1799,0.6272497177124023
1525716258.4344091,1806,0.6436166763305664
1525716274.1619594,1827,0.6114779710769653
1525716284.6456344,1841,0.6694004535675049
1525716287.6924593,1845,0.6482865810394287
1525716294.4791439,1854,0.6779962182044983
1525716304.2375655,1867,0.677007794380188
1525716306.498947,1870,0.5851820707321167
1525716311.0582113,1876,0.6151029467582703
1525716312.5533419,1878,0.5961605906486511
1525716367.5182667,1918,0.6564277410507202
1525716380.3496814,1935,0.5836462378501892
1525716387.8580613,1945,0.5323205590248108
1525716390.115356,1948,0.6010163426399231
1525716405.2023668,1968,0.5863646864891052
1525716415.774866,1982,0.6441169381141663
1525716417.2610023,1984,0.644399106502533
1525716455.719908,2002,0.6616781949996948
1525716458.7256925,2006,0.6220545172691345
1525716464.7752385,2014,0.6183693408966064
1525716477.5764084,2031,0.5945975184440613
1525716482.1237023,2037,0.6167685389518738
1525716500.1760116,2061,0.5956252217292786
1525716509.9900823,2074,0.5877060890197754
1525716512.2310796,2077,0.6254329681396484
1525716512.990404,2078,0.5963460206985474
1525716519.0042977,2086,0.5603301525115967
1525716522.0218825,2090,0.5351753234863281
1525716527.3455691,2097,0.5406107902526855
1525716563.5124087,2112,0.6362770199775696
1525716589.1420248,2146,0.5134709477424622
1525716592.1470058,2150,0.5781453847885132
1525716597.406512,2157,0.5896960496902466
1525716604.1612902,2166,0.7171885967254639
1525716620.7452972,2188,0.6000332236289978
1525716623.7685175,2192,0.6689934134483337
1525716629.8191128,2200,0.600767195224762
1525716660.3400764,2208,0.5882419943809509
1525716663.3479502,2212,0.6645679473876953
1525716678.4515088,2232,0.6358553171157837
1525716682.2287745,2237,0.5619187355041504
1525716682.9835677,2238,0.5479359030723572
1525716684.5032108,2240,0.577119767665863
1525716686.7785923,2243,0.6413499116897583
1525716695.8481967,2255,0.62547767162323
1525716698.1037428,2258,0.6849652528762817
1525716701.849804,2263,0.5771695375442505
1525716716.1365328,2282,0.6328744888305664
1525716723.6869102,2292,0.632821261882782
1525716728.2301621,2298,0.5283234715461731
1525716757.6122603,2304,0.6020711660385132
1525716760.641823,2308,0.5571618676185608
1525716769.6457005,2320,0.6101378798484802
1525716789.2792268,2346,0.5964734554290771
1525716796.0382402,2355,0.5747253894805908
1525716822.520593,2390,0.5564301013946533
1525716823.2889307,2391,0.5723621249198914
1525716824.806894,2393,0.5026366710662842
1525716882.8377743,2437,0.5750356912612915
1525716888.8682232,2445,0.6291366815567017
1525716895.679404,2454,0.5584759712219238
1525716897.1887157,2456,0.6581413149833679
1525716900.9327977,2461,0.6304728984832764
1525716919.7446752,2486,0.5676634311676025
1525716920.496559,2487,0.5686206817626953
1525716928.0456195,2497,0.5474717020988464
1525716929.5702834,2499,0.6276743412017822
1525716958.1497784,2504,0.49500495195388794
1525716968.7306118,2518,0.530069887638092
1525716973.2878346,2524,0.6586596369743347
1525716980.081762,2533,0.5568616986274719
1525716991.4236386,2548,0.5216057896614075
1525716994.4573278,2552,0.5231653451919556
1525716995.986438,2554,0.6195612549781799
1525717014.877527,2579,0.5673039555549622
1525717031.4493477,2601,0.4923537075519562
1525717060.4455342,2607,0.6543099284172058
1525717073.2567277,2624,0.6231049299240112
1525717077.781477,2630,0.5231308937072754
1525717097.3421128,2656,0.5323630571365356
1525717114.6500814,2679,0.554813802242279
1525717119.9275804,2686,0.5819305777549744
1525717123.6799657,2691,0.6020914912223816
1525717157.86304,2704,0.6796885132789612
1525717163.136867,2711,0.6596925854682922
1525717174.4038224,2726,0.6073352694511414
1525717183.4489288,2738,0.519416332244873
1525717185.6901717,2741,0.6230957508087158
1525717196.255679,2755,0.7253469228744507
1525717222.5410242,2790,0.7117870450019836
1525717223.2926323,2791,0.536104679107666
1525717224.037735,2792,0.5409373641014099
1525717273.678254,2825,0.5882971286773682
1525717309.8526275,2873,0.5549213886260986
1525717316.654875,2882,0.5234636664390564
1525717323.4268644,2891,0.5512305498123169
1525717327.942562,2897,0.6047309637069702
1525717368.1776881,2918,0.7326020002365112
1525717370.4370158,2921,0.6432207822799683
1525717405.7928221,2968,0.6006996035575867
1525717411.7934206,2976,0.5445363521575928
1525717429.0898583,2999,0.5994042158126831
1525717463.803718,3012,0.5443642139434814
1525717475.815324,3028,0.46018409729003906
1525717478.1006875,3031,0.5193368196487427
1525717484.1163404,3039,0.5066814422607422
1525717486.373644,3042,0.6964396834373474
1525717504.509931,3066,0.5175808668136597
1525717507.530883,3070,0.5981705784797668
1525717530.1144943,3100,0.47261881828308105
1525717572.3281987,3123,0.6130704879760742
1525717583.678421,3138,0.5449979305267334
1525717597.1850395,3156,0.6399511098861694
1525717601.661264,3162,0.655337393283844
1525717613.7645917,3178,0.5001177787780762
1525717627.3433704,3196,0.4958673417568207
1525717628.1004252,3197,0.5513046383857727
1525717678.5321496,3231,0.5885095000267029
1525717686.0895963,3241,0.5792056918144226
1525717688.3662841,3244,0.6119121313095093
1525717689.1279392,3245,0.5035907626152039
1525717690.6144898,3247,0.4905361235141754
1525717691.365449,3248,0.46934258937835693
1525717710.2282481,3273,0.5771250128746033
1525717759.5040529,3306,0.7132981419563293
1525717776.8578343,3329,0.5893372893333435
1525717789.7183752,3346,0.4961449205875397
1525717813.087438,3377,0.4703974723815918
1525717858.2884881,3404,0.5059446692466736
1525717862.0449817,3409,0.4393235146999359
1525717878.5538642,3431,0.5288490653038025
1525717892.942739,3450,0.4304778277873993
1525717894.441263,3452,0.6012145280838013
1525717899.7234282,3459,0.5480809211730957
1525717904.207855,3465,0.5361343622207642
1525717916.2673938,3481,0.5554320812225342
1525717929.107385,3498,0.5198518633842468
1525717962.988398,3510,0.5396518707275391
1525717965.2448232,3513,0.5297971367835999
1525717983.9978201,3538,0.5471248030662537
1525718003.5744185,3564,0.4984871745109558
1525718016.4004483,3581,0.6168280243873596
1525718031.4918892,3601,0.5002027750015259
1525718069.8869178,3619,0.5702409744262695
1525718071.3911688,3621,0.6340460777282715
1525718072.8898468,3623,0.6146999001502991
1525718077.3880203,3629,0.7183956503868103
1525718098.576751,3657,0.5628523230552673
1525718109.1342452,3671,0.5585906505584717
1525718175.7809565,3727,0.5329520106315613
1525718178.8099847,3731,0.5631622076034546
1525718184.8427823,3739,0.5133788585662842
1525718187.0975378,3742,0.5517189502716064
1525718210.3475673,3773,0.5309800505638123
1525718216.3464305,3781,0.6069954037666321
1525718226.091434,3794,0.5668991208076477
1525718229.8066607,3799,0.46084994077682495
1525718266.3501303,3815,0.5836294293403625
1525718270.1077254,3820,0.5676548480987549
1525718271.609413,3822,0.5003194212913513
1525718279.1699293,3832,0.4548943042755127
1525718282.1832342,3836,0.5291286110877991
1525718304.0409803,3865,0.430116206407547
1525718307.8285837,3870,0.586121678352356
1525718313.0788288,3877,0.484041690826416
1525718377.2128415,3929,0.5173559784889221
1525718382.4799664,3936,0.5156307220458984
1525718385.4996293,3940,0.549928605556488
1525718393.8105307,3951,0.5486252307891846
1525718398.3353686,3957,0.5009292960166931
1525718402.8432271,3963,0.565102219581604
1525718419.410992,3985,0.47600001096725464
1525718431.470009,4001,0.4963759779930115
1525718463.0639224,4010,0.5292260050773621
1525718463.8132958,4011,0.606985330581665
1525718472.862755,4023,0.6110655069351196
1525718481.111268,4034,0.6057676076889038
1525718483.4082487,4037,0.5285670161247253
1525718526.366294,4094,0.5024420022964478
1525718530.1359735,4099,0.4359622597694397
1525718530.898377,4100,0.4742361903190613
1525718562.8313005,4110,0.47646063566207886
1525718618.0849297,4183,0.4326477646827698
1525718626.3661003,4194,0.47599107027053833
1525718627.1171608,4195,0.5688462853431702
1525718628.6393597,4197,0.5173358917236328
1525718657.2708483,4202,0.45790278911590576
1525718658.0050824,4203,0.48572084307670593
1525718676.8609598,4228,0.6297603249549866
1525718680.6022472,4233,0.5177212953567505
1525718682.876706,4236,0.523750364780426
1525718688.953898,4244,0.4362872540950775
1525718704.0347862,4264,0.3922145366668701
1525718706.291798,4267,0.5225713849067688
1525718707.0495715,4268,0.5180467367172241
1525718718.3462017,4283,0.5015624761581421
1525718730.3826802,4299,0.5010108947753906
1525718759.8199668,4305,0.5455989241600037
1525718762.8112159,4309,0.45546263456344604
1525718769.5906348,4318,0.4610692858695984
1525718771.1073446,4320,0.5407523512840271
1525718780.9619093,4333,0.42649534344673157
1525718789.2285786,4344,0.40158048272132874
1525718808.8633857,4370,0.5137808322906494
1525718815.6727977,4379,0.4338681101799011
1525718826.9798524,4394,0.4235115051269531
1525718832.2289052,4401,0.5872099995613098
1525718861.2329352,4407,0.4683271646499634
1525718864.2271662,4411,0.4406309127807617
1525718879.2961261,4431,0.423767626285553
1525718881.5572102,4434,0.4684486985206604
1525718913.2346528,4476,0.519180178642273
1525718926.0413575,4493,0.5172603726387024
1525718963.2843056,4510,0.4006574749946594
1525718964.0425763,4511,0.557403028011322
1525718979.0885403,4531,0.5241178274154663
1525718981.3491645,4534,0.47003841400146484
1525718988.1439078,4543,0.46992841362953186
1525718996.4803698,4554,0.55860435962677
1525719015.2393982,4579,0.4777342677116394
1525719017.5066383,4582,0.5727468729019165
1525719025.7926497,4593,0.47722944617271423
1525719028.0458987,4596,0.46654441952705383
1525719029.5667198,4598,0.47675806283950806
1525719031.0642865,4600,0.5621942281723022
1525719077.8296316,4629,0.4803195893764496
1525719098.8804266,4657,0.4644627571105957
1525719104.8856852,4665,0.5001866817474365
1525719107.8972456,4669,0.5587515830993652
1525719113.9540665,4677,0.5233478546142578
1525719122.2619162,4688,0.39497384428977966
1525719166.8006651,4714,0.573283851146698
1525719170.5984662,4719,0.5499836206436157
1525719182.692682,4735,0.6007213592529297
1525719194.6634395,4751,0.4289822578430176
1525719200.712714,4759,0.5094968676567078
1525719207.4403422,4768,0.42016351222991943
1525719214.1899333,4777,0.5355126857757568
1525719222.5030212,4788,0.45563822984695435
1525719223.2575831,4789,0.5447000861167908
1525719227.8089857,4795,0.476793110370636
1525719232.3655124,4801,0.5366407036781311
1525719258.239914,4803,0.5030260682106018
1525719260.5304341,4806,0.5307469964027405
1525719286.8909085,4841,0.43390753865242004
1525719295.9259408,4853,0.41609153151512146
1525719310.2785878,4872,0.4689357876777649
1525719327.6132824,4895,0.5111331343650818
1525719367.5173197,4915,0.43366244435310364
1525719385.5998325,4939,0.4947827458381653
1525719397.608341,4955,0.46648386120796204
1525719403.6504703,4963,0.4828473627567291
1525719410.3821318,4972,0.45843616127967834
1525719412.6330001,4975,0.4713057577610016
1525719414.1230881,4977,0.45720335841178894
1525719477.5009372,5028,0.48548972606658936
1525719479.777645,5031,0.49222004413604736
1525719494.846587,5051,0.5620682835578918
1525719496.3797095,5053,0.4706954061985016
1525719497.1329217,5054,0.5210646390914917
1525719502.3870504,5061,0.4678882360458374
1525719515.92455,5079,0.5124491453170776
1525719561.8317976,5107,0.5169386863708496
1525719576.871841,5127,0.5270007848739624
1525719578.3955786,5129,0.5694441795349121
1525719582.9085965,5135,0.48890990018844604
1525719602.563206,5161,0.4454818665981293
1525719606.3682392,5166,0.5188848972320557
1525719619.1255956,5183,0.5184175968170166
1525719632.6695313,5201,0.4845997989177704
1525719663.4978185,5209,0.47163110971450806
1525719686.949937,5240,0.42140376567840576
1525719707.173744,5267,0.4588303565979004
1525719724.504982,5290,0.4590389132499695
1525719770.8090394,5319,0.49765288829803467
1525719779.0855324,5330,0.4834354817867279
1525719791.1711671,5346,0.4592410624027252
1525719801.7673423,5360,0.3871630132198334
1525719802.5038986,5361,0.4195498526096344
1525719817.6601045,5381,0.5071788430213928
1525719872.584829,5421,0.46428734064102173
1525719889.1939435,5443,0.45111826062202454
1525719892.9368799,5448,0.4477253556251526
1525719920.775924,5485,0.3957977592945099
1525719926.0649471,5492,0.4776139557361603
1525719929.0476937,5496,0.3884819746017456
1525719957.9934168,5502,0.4630441665649414
1525719962.4769807,5508,0.4363565742969513
1525719968.5470464,5516,0.417544960975647
1525719970.043945,5518,0.4761486053466797
1525719994.0710356,5550,0.5312627553939819
1525720012.1351213,5574,0.5225160121917725
1525720021.1906645,5586,0.4657154083251953
1525720022.7072482,5588,0.4828481078147888
1525720027.1869907,5594,0.4120098650455475
1525720061.0272896,5606,0.4651447534561157
1525720079.8541036,5631,0.48935794830322266
1525720100.995108,5659,0.509711742401123
1525720102.4836845,5661,0.5155606269836426
1525720105.507897,5665,0.41724199056625366
1525720116.8821259,5680,0.6076227426528931
1525720172.6817622,5721,0.46971920132637024
1525720174.953621,5724,0.39390048384666443
1525720188.504154,5742,0.64557945728302
1525720202.1265247,5760,0.516184389591217
1525720215.007858,5777,0.5124663710594177
1525720217.2686784,5780,0.4722941815853119
1525720221.0311024,5785,0.4504217505455017
1525720224.7855623,5790,0.399400532245636
1525720262.7282615,5808,0.43139272928237915
1525720263.4627252,5809,0.4930659532546997
1525720276.2530818,5826,0.4125443994998932
1525720278.5010567,5829,0.4154290556907654
1525720304.0619338,5863,0.46356070041656494
1525720305.5727842,5865,0.47961747646331787
1525720310.8358598,5872,0.4205271005630493
1525720331.1696174,5899,0.4565984010696411
1525720362.3832119,5908,0.41669246554374695
1525720378.2674925,5929,0.49570488929748535
1525720396.372581,5953,0.4323221743106842
1525720400.1335979,5958,0.4291408061981201
1525720404.628717,5964,0.529274582862854
1525720425.009585,5991,0.4020507335662842
1525720464.6739666,6011,0.5400072932243347
1525720468.4422116,6016,0.4361400306224823
1525720479.7035213,6031,0.4793543517589569
1525720483.4761355,6036,0.43550682067871094
1525720502.3716943,6061,0.5168101191520691
1525720515.9310782,6079,0.46538883447647095
1525720518.946905,6083,0.3922879099845886
1525720522.74954,6088,0.46135061979293823
1525720559.5891268,6104,0.3723316192626953
1525720561.1065052,6106,0.5106010437011719
1525720573.1265826,6122,0.47008898854255676
1525720574.6179094,6124,0.5058963894844055
1525720579.1478508,6130,0.5025084614753723
1525720580.6492684,6132,0.40324610471725464
1525720582.173796,6134,0.3879013657569885
1525720591.225359,6146,0.4929121136665344
1525720594.2599542,6150,0.4641861915588379
1525720611.602909,6173,0.3939460217952728
1525720618.3987305,6182,0.5355055332183838
1525720620.6674964,6185,0.49159783124923706
1525720632.623845,6201,0.35138124227523804
1525720665.683076,6212,0.41514819860458374
1525720667.1640162,6214,0.41745948791503906
1525720671.6873734,6220,0.5400027632713318
1525720681.5028822,6233,0.45490261912345886
1525720695.0377984,6251,0.4393894076347351
1525720724.5257127,6290,0.4295646548271179
1525720766.5515099,6313,0.40493229031562805
1525720769.5569046,6317,0.3838920295238495
1525720770.314133,6318,0.43161264061927795
1525720775.573508,6325,0.3714030086994171
1525720788.4043067,6342,0.4098844826221466
1525720796.7197797,6353,0.38282907009124756
1525720805.0006204,6364,0.3663385808467865
1525720810.2373211,6371,0.4306100010871887
1525720814.747327,6377,0.4875156879425049
1525720832.8140233,6401,0.5698068141937256
1525720898.7359104,6456,0.4651256799697876
1525720901.723562,6460,0.41234734654426575
1525720911.4931912,6473,0.44545406103134155
1525720922.8513534,6488,0.4548741281032562
1525720928.8839703,6496,0.3957968056201935
1525720929.6430044,6497,0.4856662452220917
1525720932.6687136,6501,0.47260332107543945
1525720965.386068,6511,0.3783492147922516
1525720972.9660263,6521,0.4971880316734314
1525720973.7233646,6522,0.3814511001110077
1525720974.4791994,6523,0.49807724356651306
1525720980.490928,6531,0.5343585014343262
1525720995.5652676,6551,0.45499491691589355
1525721013.6904895,6575,0.44241052865982056
1525721018.986456,6582,0.5035998821258545
1525721021.2528095,6585,0.44314664602279663
1525721060.0971797,6604,0.48964056372642517
1525721069.8925483,6617,0.4103519916534424
1525721073.662096,6622,0.38906335830688477
1525721100.74807,6658,0.42048943042755127
1525721107.5306878,6667,0.41170889139175415
1525721109.037763,6669,0.4187186360359192
1525721112.0457313,6673,0.3033762574195862
1525721116.5572486,6679,0.49522748589515686
1525721118.8509529,6682,0.39678484201431274
1525721124.096749,6689,0.36135661602020264
1525721130.1436944,6697,0.41110992431640625
1525721132.4067335,6700,0.4481775760650635
1525721166.0016057,6712,0.5175779461860657
1525721186.31552,6739,0.4443133473396301
1525721189.3127806,6743,0.43756550550460815
1525721197.6281435,6754,0.46804508566856384
1525721205.9540548,6765,0.4497952461242676
1525721214.9702456,6777,0.4318738579750061
1525721281.669973,6833,0.41875380277633667
1525721292.2501395,6847,0.41967085003852844
1525721298.2899497,6855,0.3930973410606384
1525721308.7316067,6869,0.4380576014518738
1525721309.49392,6870,0.4204164147377014
1525721329.0762796,6896,0.43233537673950195
1525721364.0091405,6910,0.4729635715484619
1525721382.866938,6935,0.4490955173969269
1525721404.6895745,6964,0.4880048632621765
1525721406.9615088,6967,0.3830999433994293
1525721426.5287926,6993,0.3831096291542053
1525721464.9270046,7011,0.46551012992858887
1525721467.9355226,7015,0.4864984452724457
1525721486.7871506,7040,0.4597777724266052
1525721492.0943856,7047,0.37469759583473206
1525721506.4608083,7066,0.48888468742370605
1525721526.046059,7092,0.37825748324394226
1525721562.2382812,7107,0.41589486598968506
1525721568.2585902,7115,0.5070853233337402
1525721568.9973273,7116,0.4701937437057495
1525721585.6270664,7138,0.35477790236473083
1525721588.6592932,7142,0.4963286519050598
1525721599.2017968,7156,0.3942745327949524
1525721608.212467,7168,0.403175950050354
1525721614.2523453,7176,0.4121822714805603
1525721624.8172815,7190,0.35542845726013184
1525721629.3243814,7196,0.4439184069633484
1525721660.6049163,7205,0.4011133015155792
1525721667.373945,7214,0.3760416507720947
1525721668.8886564,7216,0.4604322016239166
1525721669.6518583,7217,0.39974722266197205
1525721684.0250273,7236,0.40559691190719604
1525721686.2975528,7239,0.3644203543663025
1525721693.0691202,7248,0.38273295760154724
1525721721.0018322,7285,0.3764621317386627
1525721733.0861933,7301,0.4637642204761505
1525721765.8399212,7312,0.4030868113040924
1525721779.4267142,7330,0.43276941776275635
1525721786.9470236,7340,0.5219494104385376
1525721787.6900897,7341,0.4329342246055603
1525721797.5229719,7354,0.4291285276412964
1525721801.2927458,7359,0.4631443917751312
1525721802.0589013,7360,0.34074169397354126
1525721819.3818393,7383,0.419310599565506
1525721822.393667,7387,0.5555655360221863
1525721858.2326443,7402,0.34963005781173706
1525721880.8819258,7432,0.4919792413711548
1525721887.669938,7441,0.32955658435821533
1525721889.9410052,7444,0.5060135722160339
1525721895.2251294,7451,0.34861981868743896
1525721902.8019052,7461,0.35546720027923584
1525721903.557704,7462,0.43152502179145813
1525721905.0610967,7464,0.4594268202781677
1525721908.827193,7469,0.4689214825630188
1525721916.356795,7479,0.39511802792549133
1525721959.2156613,7503,0.4631768465042114
1525721965.9863176,7512,0.40688449144363403
1525721980.261952,7531,0.43729960918426514
1525721993.0454502,7548,0.4390009045600891
1525722029.963628,7597,0.42499369382858276
1525722064.1678793,7610,0.5055756568908691
1525722066.441391,7613,0.46690598130226135
1525722089.7561762,7644,0.4070538878440857
1525722090.507103,7645,0.4017757177352905
1525722103.3249848,7662,0.39904236793518066
1525722110.8770037,7672,0.35143744945526123
1525722114.6841648,7677,0.3971628248691559
1525722122.9761279,7688,0.3606145679950714
1525722127.4776013,7694,0.4585939347743988
1525722132.7801113,7701,0.3932446241378784
1525722171.1985114,7719,0.4287397861480713
1525722174.9858017,7724,0.3945728838443756
1525722178.7580848,7729,0.34455665946006775
1525722192.2965388,7747,0.3787532150745392
1525722200.6008775,7758,0.3837728202342987
1525722202.8570886,7761,0.5061577558517456
1525722217.9770286,7781,0.40781304240226746
1525722223.9994872,7789,0.4716264307498932
1525722231.552265,7799,0.3415655791759491
1525722265.0000627,7811,0.3738360106945038
1525722282.4078813,7834,0.4299527406692505
1525722286.168184,7839,0.3617171049118042
1525722331.9720712,7900,0.4180605411529541
1525722332.7262518,7901,0.47430965304374695
1525722360.158073,7905,0.4658631980419159
1525722381.2595549,7933,0.36021992564201355
1525722413.7331269,7976,0.36996981501579285
1525722419.7780707,7984,0.34575265645980835
1525722425.8237576,7992,0.4294642508029938
1525722426.580936,7993,0.44958165287971497
1525722477.1267984,8027,0.418381929397583
1525722485.4524243,8038,0.3719531297683716
1525722494.4774766,8050,0.3772749602794647
1525722496.7387025,8053,0.40029069781303406
1525722501.2343009,8059,0.32003074884414673
1525722507.2928503,8067,0.44573497772216797
1525722577.3732457,8127,0.37439143657684326
1525722595.4480147,8151,0.43554607033729553
1525722600.767575,8158,0.3895542621612549
1525722618.1757212,8181,0.45495209097862244
1525722621.1966026,8185,0.43588346242904663
1525722631.7413406,8199,0.2921832203865051
1525722668.960272,8216,0.38971441984176636
1525722673.4531076,8222,0.42117246985435486
1525722683.200571,8235,0.3975427746772766
1525722698.2701323,8255,0.34298044443130493
1525722705.0409546,8264,0.4437084496021271
1525722716.9910467,8280,0.45853081345558167
1525722725.2571492,8291,0.4124281108379364
1525722732.009884,8300,0.41175970435142517
1525722762.7983212,8308,0.3951435685157776
1525722777.9057767,8328,0.41757264733314514
1525722779.4303682,8330,0.4309616982936859
1525722781.6970806,8333,0.44591933488845825
1525722783.1851752,8335,0.36750566959381104
1525722787.7062879,8341,0.34538841247558594
1525722796.7203069,8353,0.4192980229854584
1525722802.7613688,8361,0.34794819355010986
1525722805.0085468,8364,0.5177821516990662
1525722808.792918,8369,0.4000365734100342
1525722814.0711286,8376,0.40798914432525635
1525722815.5705104,8378,0.3575175106525421
1525722878.5455363,8429,0.3902761936187744
1525722886.7570708,8440,0.4974144697189331
1525722892.8696678,8448,0.3932037949562073
1525722907.8557308,8468,0.40987151861190796
1525722908.6209924,8469,0.44648152589797974
1525722910.1367078,8471,0.3348971903324127
1525722920.6671627,8485,0.4597177505493164
1525722923.7177892,8489,0.4053249657154083
1525722930.535307,8498,0.3702719807624817
1525722931.2936938,8499,0.4726783037185669
1525722959.537556,8504,0.40825220942497253
1525722962.567356,8508,0.3832768201828003
1525722963.3137362,8509,0.47066694498062134
1525722974.6307883,8524,0.3314473628997803
1525722997.969514,8555,0.35778772830963135
1525723007.0129502,8567,0.3950740098953247
1525723012.2937605,8574,0.33104562759399414
1525723016.0281606,8579,0.3289259374141693
1525723026.599459,8593,0.35736602544784546
1525723057.7313664,8602,0.4020193815231323
1525723069.0501606,8617,0.42433494329452515
1525723077.3400507,8628,0.3429686725139618
1525723082.6406753,8635,0.43955808877944946
1525723083.3957267,8636,0.4760916531085968
1525723090.1707566,8645,0.5142776370048523
1525723118.728737,8683,0.4895966649055481
1525723124.768311,8691,0.3958722651004791
1525723125.5199587,8692,0.38113027811050415
1525723128.5445223,8696,0.39208513498306274
1525723177.1857986,8728,0.3348239064216614
1525723212.6107879,8775,0.40841084718704224
1525723215.6089249,8779,0.44618508219718933
1525723229.1441364,8797,0.3090391755104065
1525723257.7851262,8802,0.4385959208011627
1525723269.0735564,8817,0.38712063431739807
1525723271.3315563,8820,0.38262689113616943
1525723273.5954325,8823,0.32428717613220215
1525723289.4740493,8844,0.4496956169605255
1525723297.7779934,8855,0.4369018077850342
1525723308.3067753,8869,0.39252376556396484
1525723315.831059,8879,0.36160144209861755
1525723321.076258,8886,0.4318768084049225
1525723358.7348392,8903,0.3427950143814087
1525723360.230057,8905,0.40911751985549927
1525723362.5245185,8908,0.493501216173172
1525723378.3321357,8929,0.39358824491500854
1525723379.8280075,8931,0.2903650999069214
1525723383.6178515,8936,0.3718153238296509
1525723391.8924937,8947,0.38768184185028076
1525723397.936237,8955,0.31631019711494446
1525723400.9244132,8959,0.4161316156387329
1525723413.747267,8976,0.40143439173698425
1525723427.2871182,8994,0.32977309823036194
1525723431.768741,9000,0.3138352632522583
1525723460.3719609,9005,0.38190022110939026
1525723464.1293347,9010,0.4068395495414734
1525723466.4213474,9013,0.3744695484638214
1525723477.7408478,9028,0.4495495557785034
1525723478.5013218,9029,0.3111131489276886
1525723498.821131,9056,0.33828800916671753
1525723504.8773646,9064,0.3830079734325409
1525723512.4289153,9074,0.36845874786376953
1525723520.7569556,9085,0.41856908798217773
1525723561.1177769,9106,0.35171833634376526
1525723574.6870863,9124,0.4040447473526001
1525723598.7654057,9156,0.4171152412891388
1525723599.5258148,9157,0.359032541513443
1525723604.0026736,9163,0.4130818545818329
1525723668.1001093,9215,0.32834669947624207
1525723669.6035776,9217,0.4587736427783966
1525723677.1563401,9227,0.3406437933444977
1525723682.4716723,9234,0.4020676910877228
1525723702.8420877,9261,0.2828821837902069
1525723718.770322,9282,0.38104477524757385
1525723726.3257217,9292,0.37299057841300964
1525723763.2265394,9308,0.37904003262519836
1525723764.7337666,9310,0.3596459925174713
1525723770.0036352,9317,0.304953932762146
1525723794.105828,9349,0.34737303853034973
1525723797.8620245,9354,0.37285563349723816
1525723806.094824,9365,0.2582376301288605
1525723806.8585851,9366,0.3279467523097992
1525723809.8593655,9370,0.37176936864852905
1525723867.0502098,9413,0.29254332184791565
1525723869.2971468,9416,0.3998829126358032
1525723884.2642043,9436,0.37175482511520386
1525723888.761185,9442,0.39726030826568604
1525723889.5271046,9443,0.3515145778656006
1525723909.0485008,9469,0.33036959171295166
1525723914.258744,9476,0.3910205066204071
1525723919.5080137,9483,0.37989795207977295
1525723985.3543637,9538,0.3666839301586151
1525723986.1046202,9539,0.40859898924827576
1525723992.8554366,9548,0.4110161364078522
1525723998.135259,9555,0.4120211601257324
1525724000.4247766,9558,0.34321194887161255
1525724005.692753,9565,0.3153117597103119
1525724007.9461813,9568,0.4297727942466736
1525724024.5079126,9590,0.33802884817123413
1525724032.819285,9601,0.4025135040283203
1525724065.5819917,9612,0.3507712781429291
1525724073.075601,9622,0.36165785789489746
1525724074.5720985,9624,0.34880682826042175
1525724075.3216224,9625,0.35801786184310913
1525724077.5619698,9628,0.4072198271751404
1525724095.6129096,9652,0.40109074115753174
1525724099.406381,9657,0.4004678726196289
1525724100.1730762,9658,0.3683907389640808
1525724103.1858275,9662,0.3321356475353241
1525724117.4697907,9681,0.3805910348892212
1525724124.9982436,9691,0.38932275772094727
1525724131.0638306,9699,0.4818686544895172
1525724164.5030107,9711,0.33635783195495605
1525724194.528897,9751,0.36022815108299255
1525724201.3306441,9760,0.4080239534378052
1525724202.0672345,9761,0.3395776152610779
1525724206.5807538,9767,0.39154252409935
1525724208.102489,9769,0.40541428327560425
1525724214.8869727,9778,0.31866854429244995
1525724265.71747,9813,0.3312849998474121
1525724286.8243406,9841,0.3719213902950287
1525724289.0768096,9844,0.46795985102653503
1525724298.0969338,9856,0.3211793899536133
1525724319.1599033,9884,0.4127534031867981
1525724362.0750592,9908,0.34090253710746765
1525724369.5951774,9918,0.3597579300403595
1525724411.0112853,9973,0.3542798161506653
1525724420.760397,9986,0.41158026456832886
1525724429.089181,9997,0.3684939742088318
1525724467.489934,10015,0.35014089941978455
1525724471.2534933,10020,0.3949112296104431
1525724494.570814,10051,0.3814818859100342
1525724498.3250566,10056,0.313879132270813
1525724499.076787,10057,0.3249250650405884
1525724500.589584,10059,0.40311965346336365
1525724509.658874,10071,0.44121599197387695
1525724511.1480198,10073,0.3289634585380554
1525724520.1535916,10085,0.34501028060913086
1525724527.712258,10095,0.4327613115310669
1525724561.9601943,10108,0.3649716079235077
1525724565.737078,10113,0.37003660202026367
1525724566.4924657,10114,0.3250942826271057
1525724577.8215508,10129,0.29495951533317566
1525724582.3442967,10135,0.3178342580795288
1525724589.8255346,10145,0.46231982111930847
1525724607.8596838,10169,0.37592726945877075
1525724620.651643,10186,0.3485708236694336
1525724661.7638154,10208,0.31830930709838867
1525724685.0384858,10239,0.4030964970588684
1525724690.280283,10246,0.3490951955318451
1525724692.5179465,10249,0.3641478717327118
1525724698.5321012,10257,0.4070422351360321
1525724710.6390707,10273,0.342031329870224
1525724713.6657877,10277,0.354850709438324
1525724717.4170303,10282,0.29401588439941406
1525724718.9429512,10284,0.46401774883270264
1525724720.4520993,10286,0.3431951701641083
1525724722.68873,10289,0.32199978828430176
1525724773.5821502,10324,0.33823785185813904
1525724778.8386426,10331,0.49311473965644836
1525724790.927685,10347,0.3819293975830078
1525724806.0210538,10367,0.42795613408088684
1525724826.9889882,10395,0.3702792823314667
1525724828.5170937,10397,0.36374416947364807
1525724829.272981,10398,0.3244553506374359
1525724830.7847037,10400,0.32719916105270386
1525724859.7580428,10406,0.3494453430175781
1525724862.7855635,10410,0.46159929037094116
1525724866.531636,10415,0.37362655997276306
1525724871.0553722,10421,0.3143659830093384
1525724874.899006,10426,0.2908174395561218
1525724880.987112,10434,0.4054020345211029
1525724896.7458181,10455,0.22452019155025482
1525724907.2825277,10469,0.4157560467720032
1525724915.623177,10480,0.3735212981700897
1525724923.1438055,10490,0.3478652238845825
1525724926.1655147,10494,0.40704745054244995
1525724926.9067729,10495,0.32227128744125366
1525724972.3844838,10523,0.40044355392456055
1525724979.138288,10532,0.3221929669380188
1525724985.1868339,10540,0.3230363130569458
1525724996.4822593,10555,0.282493531703949
1525724997.2469318,10556,0.33812981843948364
1525725006.317111,10568,0.3260264992713928
1525725029.7656705,10599,0.26210683584213257
1525725061.0434246,10608,0.4172619879245758
1525725070.8184044,10621,0.31645020842552185
1525725073.074743,10624,0.2897375524044037
1525725073.8257108,10625,0.27836015820503235
1525725077.5554817,10630,0.3660678267478943
1525725084.3467696,10639,0.3241492211818695
1525725090.3463285,10647,0.34437721967697144
1525725095.5863128,10654,0.3490500748157501
1525725096.3340442,10655,0.36080846190452576
1525725109.1609275,10672,0.3726678788661957
1525725156.2318742,10702,0.30512532591819763
1525725163.7402399,10712,0.35112735629081726
1525725191.5698094,10749,0.3297978341579437
1525725198.3759222,10758,0.30908119678497314
1525725199.1333485,10759,0.3534417748451233
1525725203.6521814,10765,0.31837552785873413
1525725215.7608085,10781,0.32953116297721863
1525725221.0325913,10788,0.36692672967910767
1525725266.5686257,10816,0.3559245765209198
1525725267.3266876,10817,0.376443475484848
1525725274.136574,10826,0.3684736490249634
1525725277.8881493,10831,0.3509635329246521
1525725286.1674821,10842,0.41813164949417114
1525725292.9530976,10851,0.45215845108032227
1525725303.4297495,10865,0.4032222330570221
1525725311.725984,10876,0.28499525785446167
1525725356.4971354,10903,0.3061152398586273
1525725358.75052,10906,0.359561949968338
1525725365.5380383,10915,0.3436834216117859
1525725384.4127872,10940,0.3995148539543152
1525725387.463786,10944,0.3819517493247986
1525725394.2507558,10953,0.4010736644268036
1525725404.7716796,10967,0.3099692761898041
1525725409.280805,10973,0.3264346122741699
1525725410.789021,10975,0.30772489309310913
1525725460.8143425,11009,0.34404483437538147
1525725465.3323276,11015,0.37552595138549805
1525725469.8580668,11021,0.3996177613735199
1525725471.3454447,11023,0.3888557255268097
1525725472.0951388,11024,0.3503676652908325
1525725479.6013575,11034,0.3273981511592865
1525725483.3820622,11039,0.311094731092453
1525725493.9841108,11053,0.35999369621276855
1525725500.7901216,11062,0.37750542163848877
1525725512.819826,11078,0.29663124680519104
1525725556.199695,11103,0.32369810342788696
1525725570.5656233,11122,0.3306300938129425
1525725577.3792455,11131,0.3112615644931793
1525725590.9274518,11149,0.28482887148857117
1525725604.541294,11167,0.34024345874786377
1525725611.3409977,11176,0.38886821269989014
1525725628.7273018,11199,0.28088128566741943
1525725630.2093983,11201,0.3973679542541504
1525725655.4597888,11202,0.37622925639152527
1525725693.8877964,11253,0.44407570362091064
1525725699.9044082,11261,0.33764034509658813
1525725702.1688666,11264,0.38026857376098633
1525725708.9523053,11273,0.3923570215702057
1525725721.858888,11290,0.366179883480072
1525725762.3411229,11311,0.3483869135379791
1525725773.6610036,11326,0.3398076593875885
1525725785.6659784,11342,0.2998494803905487
1525725800.7549472,11362,0.39458850026130676
1525725806.0515957,11369,0.4209305942058563
1525725811.3666763,11376,0.3175355792045593
1525725815.1151564,11381,0.29551780223846436
1525725863.0693448,11412,0.3498234748840332
1525725869.151696,11420,0.32242295145988464
1525725870.6684508,11422,0.30039680004119873
1525725896.4703841,11456,0.38013970851898193
1525725898.739569,11459,0.29299086332321167
1525725909.3550308,11473,0.41361403465270996
1525725910.8406334,11475,0.34931305050849915
1525725911.6093488,11476,0.32123857736587524
1525725919.9302325,11487,0.2856815457344055
1525725924.4624224,11493,0.32367849349975586
1525725970.0827446,11521,0.28666359186172485
1525725972.3583798,11524,0.38480961322784424
1525725973.1159866,11525,0.3402974009513855
1525725977.6278594,11531,0.3318343758583069
1525725979.145673,11533,0.2719168961048126
1525725991.9629002,11550,0.4353807270526886
1525725997.9934018,11558,0.230671688914299
1525726004.8048437,11567,0.4307554364204407
1525726016.1442103,11582,0.3329016864299774
1525726028.2015042,11598,0.3940873444080353
1525726082.2295146,11637,0.29285719990730286
1525726091.2618043,11649,0.25373685359954834
1525726092.7897768,11651,0.3199569880962372
1525726100.3654962,11661,0.3738441467285156
1525726108.6645112,11672,0.3286111056804657
1525726113.961366,11679,0.3922520577907562
1525726119.1901903,11686,0.4321836233139038
1525726120.699522,11688,0.2865658700466156
1525726158.0628827,11705,0.3652828335762024
1525726172.3791006,11724,0.406986266374588
1525726199.4360065,11760,0.3595018684864044
1525726207.0143495,11770,0.3441629111766815
1525726219.818202,11787,0.3533008098602295
1525726224.3608654,11793,0.33061298727989197
1525726255.6860595,11802,0.32413527369499207
1525726278.2812486,11832,0.35191330313682556
1525726295.630874,11855,0.41679349541664124
1525726296.3918805,11856,0.34887298941612244
1525726309.9975872,11874,0.33848366141319275
1525726356.0745418,11902,0.3277750313282013
1525726359.859206,11907,0.2913214862346649
1525726369.6824765,11920,0.2569776177406311
1525726370.4306548,11921,0.3596051037311554
1525726380.2909474,11934,0.2667900323867798
1525726386.298789,11942,0.2941032350063324
1525726390.075742,11947,0.38336265087127686
1525726391.5573351,11949,0.3611104488372803
1525726392.3299031,11950,0.3247407078742981
1525726407.4097102,11970,0.3273155093193054
1525726411.1612434,11975,0.32108744978904724
1525726420.2159398,11987,0.3998897075653076
1525726421.7278485,11989,0.31666603684425354
1525726429.239793,11999,0.43818074464797974
1525726457.8437142,12004,0.3351815938949585
1525726463.1017551,12011,0.3453116714954376
1525726474.3958435,12026,0.3735187351703644
1525726477.4089653,12030,0.32743847370147705
1525726486.5059664,12042,0.2584420442581177
1525726501.6642041,12062,0.3339872658252716
1525726512.9885502,12077,0.27992111444473267
1525726519.8165996,12086,0.3671259880065918
1525726523.589342,12091,0.3474489450454712
1525726580.5772505,12134,0.3351818025112152
1525726584.3557608,12139,0.2934029698371887
1525726591.1458635,12148,0.3551885485649109
1525726595.6611009,12154,0.37111249566078186
1525726603.9646528,12165,0.3268742561340332
1525726606.974751,12169,0.28241103887557983
1525726619.0872247,12185,0.3426380455493927
1525726628.8630784,12198,0.3657810688018799
1525726668.3663952,12218,0.36519312858581543
1525726675.177955,12227,0.29311156272888184
1525726681.2299356,12235,0.24892368912696838
1525726696.2989056,12255,0.3847525715827942
1525726708.3595312,12271,0.3440040051937103
1525726723.4087732,12291,0.31531596183776855
1525726725.6591468,12294,0.3079267144203186
1525726762.2906206,12310,0.2935478985309601
1525726772.8663044,12324,0.33501774072647095
1525726774.379672,12326,0.2921953499317169
1525726782.664409,12337,0.31139039993286133
1525726827.774645,12397,0.3306950330734253
1525726859.15098,12406,0.3152899146080017
1525726859.9161663,12407,0.3611550033092499
1525726882.5742736,12437,0.3116300106048584
1525726896.9007087,12456,0.32986539602279663
1525726899.1575167,12459,0.33345285058021545
1525726915.715554,12481,0.290254145860672
1525726968.1458058,12518,0.37894684076309204
1525726973.4064531,12525,0.37112563848495483
1525726989.234144,12546,0.2804677188396454
1525726993.787444,12552,0.30952906608581543
1525726995.293043,12554,0.321519672870636
1525727011.1411135,12575,0.3699614405632019
1525727027.7478418,12597,0.3067472577095032
1525727074.1952863,12626,0.33157116174697876
1525727075.7016275,12628,0.304954469203949
1525727098.325441,12658,0.28154656291007996
1525727099.8137307,12660,0.3346932828426361


==> wo_GWS_loss.csv <==
Wall time,Step,Value
1525714465.7441657,19,19.272769927978516
1525714483.8479252,43,14.032029151916504
1525714486.1182792,46,14.26037311553955
1525714494.417519,57,14.31865119934082
1525714505.7230165,72,14.313589096069336
1525714508.008228,75,13.765729904174805
1525714523.0408945,95,13.758682250976562
1525714593.8683968,156,13.384321212768555
1525714596.1422644,159,13.757561683654785
1525714602.9343235,168,13.339505195617676
1525714614.9426107,184,12.846412658691406
1525714674.3636231,230,13.129064559936523
1525714678.1017008,235,12.904901504516602
1525714693.9923856,256,13.40853214263916
1525714697.765316,261,13.030426979064941
1525714703.046943,268,12.917643547058105
1525714707.5603573,274,12.699443817138672
1525714758.7699263,309,13.06470012664795
1525714760.2837684,311,12.778701782226562
1525714766.3257942,319,12.954558372497559
1525714788.09607,348,12.938886642456055
1525714803.095168,368,12.676149368286133
1525714868.7175992,422,12.939068794250488
1525714869.4999259,423,12.19126033782959
1525714884.5533712,443,12.321066856384277
1525714886.8130107,446,11.787647247314453
1525714898.0956185,461,11.620244026184082
1525714900.3614953,464,11.57887077331543
1525714901.122041,465,11.797127723693848
1525714908.693932,475,11.7609224319458
1525714980.22586,537,11.7158203125
1525715000.5875115,564,11.430769920349121
1525715012.7026057,580,10.994942665100098
1525715017.9524763,587,11.300968170166016
1525715018.718142,588,11.414907455444336
1525715068.376354,621,11.307939529418945
1525715078.9173071,635,10.873181343078613
1525715084.9531522,643,10.91486644744873
1525715086.4675608,645,11.19744873046875
1525715088.7394674,648,11.315305709838867
1525715090.2359483,650,10.749951362609863
1525715099.2631533,662,10.7711820602417
1525715106.785657,672,10.926712989807129
1525715163.8787582,715,10.83927059173584
1525715169.9387703,723,11.085406303405762
1525715175.9784045,731,10.807327270507812
1525715192.661133,753,10.4983491897583
1525715195.6604562,757,10.816021919250488
1525715202.4606545,766,10.28036880493164
1525715205.4938285,770,10.479516983032227
1525715206.9929562,772,10.84443187713623
1525715217.5462792,786,10.71147632598877
1525715219.0480218,788,10.918572425842285
1525715222.8025887,793,10.54630184173584
1525715224.3139882,795,10.47731876373291
1525715255.2595515,803,10.592241287231445
1525715259.7499182,809,10.492179870605469
1525715260.5218291,810,10.633089065551758
1525715280.9282117,837,10.295334815979004
1525715358.8182786,908,10.19524097442627
1525715360.3252413,910,9.831159591674805
1525715385.1769679,943,9.670279502868652
1525715387.427888,946,10.020923614501953
1525715400.233762,963,9.6649751663208
1525715407.0202537,972,9.82721996307373
1525715407.773765,973,9.78839111328125
1525715412.2756555,979,10.029244422912598
1525715413.0255249,980,9.690230369567871
1525715416.804195,985,9.511347770690918
1525715455.1863325,1003,9.53950023651123
1525715457.4697711,1006,9.582131385803223
1525715464.2738733,1015,9.385904312133789
1525715501.1609387,1064,9.205207824707031
1525715503.3882813,1067,9.443885803222656
1525715507.8830016,1073,9.167363166809082
1525715512.4325855,1079,9.407992362976074
1525715516.2049313,1084,9.604072570800781
1525715523.714598,1094,9.557638168334961
1525715528.2388728,1100,9.381104469299316
1525715556.8508382,1105,9.311579704284668
1525715596.0755417,1157,8.5878267288208
1525715599.8310523,1162,9.363748550415039
1525715600.5856755,1163,9.103059768676758
1525715614.1588097,1181,8.772381782531738
1525715623.9893773,1194,8.736468315124512
1525715658.687414,1207,8.910633087158203
1525715687.2221844,1245,8.62642765045166
1525715700.0288997,1262,8.869677543640137
1525715714.9454908,1282,7.724454402923584
1525715719.4681022,1288,7.856290817260742
1525715724.7481534,1295,7.997172832489014
1525715766.1940737,1317,7.84585428237915
1525715768.433515,1320,8.093772888183594
1525715776.730647,1331,7.756563186645508
1525715778.975155,1334,7.818272590637207
1525715781.2526097,1337,7.792778015136719
1525715782.0023174,1338,7.836565971374512
1525715818.0917768,1386,7.644343852996826
1525715822.6259837,1392,8.312787055969238
1525715823.3733711,1393,7.434442043304443
1525715864.6764584,1415,7.492923736572266
1525715873.7570946,1427,8.150775909423828
1525715881.273674,1437,7.387746810913086
1525715903.8139226,1467,7.410543918609619
1525715912.1039855,1478,6.790783882141113
1525715918.1771765,1486,6.832427501678467
1525715922.7004023,1492,7.072449684143066
1525715971.8177638,1524,6.798032283782959
1525715974.8258917,1528,6.299768447875977
1525715993.6624074,1553,6.193488121032715
1525716005.7346728,1569,6.234685897827148
1525716006.4877322,1570,6.32426643371582
1525716017.811806,1585,6.431708812713623
1525716020.827143,1589,6.360145568847656
1525716058.077214,1606,6.124093532562256
1525716084.4535835,1641,5.392448902130127
1525716090.4662848,1649,5.479306221008301
1525716105.523304,1669,5.5807695388793945
1525716116.1162562,1683,5.604974746704102
1525716122.8594716,1692,4.987051486968994
1525716127.3243017,1698,4.808590412139893
1525716128.8475718,1700,5.132494926452637
1525716156.0009549,1703,4.5244140625
1525716161.246215,1710,4.9791789054870605
1525716168.000239,1719,4.737807750701904
1525716178.610525,1733,4.441104412078857
1525716180.1456027,1735,4.2815680503845215
1525716182.405662,1738,4.398714065551758
1525716188.3935463,1746,4.7064619064331055
1525716189.158679,1747,4.680446624755859
1525716204.1835554,1767,5.028082370758057
1525716210.9542887,1776,4.668220043182373
1525716215.4598403,1782,4.1593403816223145
1525716221.5232012,1790,4.055688381195068
1525716228.3020504,1799,4.176266193389893
1525716258.4344091,1806,4.444704532623291
1525716274.1619594,1827,4.195276737213135
1525716284.6456344,1841,4.006224155426025
1525716287.6924593,1845,4.27792501449585
1525716294.4791439,1854,4.388370513916016
1525716304.2375655,1867,4.1953206062316895
1525716306.498947,1870,3.986553430557251
1525716311.0582113,1876,3.6700336933135986
1525716312.5533419,1878,3.9714407920837402
1525716367.5182667,1918,3.6723194122314453
1525716380.3496814,1935,3.7435810565948486
1525716387.8580613,1945,3.5312278270721436
1525716390.115356,1948,4.071976184844971
1525716405.2023668,1968,3.754570722579956
1525716415.774866,1982,3.655283212661743
1525716417.2610023,1984,3.4900221824645996
1525716455.719908,2002,3.551537275314331
1525716458.7256925,2006,3.3411502838134766
1525716464.7752385,2014,4.3511457443237305
1525716477.5764084,2031,3.477851629257202
1525716482.1237023,2037,3.208331823348999
1525716500.1760116,2061,3.231942653656006
1525716509.9900823,2074,3.2149224281311035
1525716512.2310796,2077,3.353928327560425
1525716512.990404,2078,3.6097030639648438
1525716519.0042977,2086,3.2259316444396973
1525716522.0218825,2090,3.556105852127075
1525716527.3455691,2097,3.9507038593292236
1525716563.5124087,2112,3.0107216835021973
1525716589.1420248,2146,2.895951271057129
1525716592.1470058,2150,2.834456205368042
1525716597.406512,2157,2.916564702987671
1525716604.1612902,2166,5.036505222320557
1525716620.7452972,2188,2.9040627479553223
1525716623.7685175,2192,2.8698620796203613
1525716629.8191128,2200,2.7922017574310303
1525716660.3400764,2208,3.0401623249053955
1525716663.3479502,2212,2.9242732524871826
1525716678.4515088,2232,3.145625352859497
1525716682.2287745,2237,2.9975671768188477
1525716682.9835677,2238,2.8339221477508545
1525716684.5032108,2240,2.9663896560668945
1525716686.7785923,2243,2.8829619884490967
1525716695.8481967,2255,2.975630044937134
1525716698.1037428,2258,3.0310862064361572
1525716701.849804,2263,2.938394546508789
1525716716.1365328,2282,2.9436419010162354
1525716723.6869102,2292,2.7154479026794434
1525716728.2301621,2298,2.6764631271362305
1525716757.6122603,2304,2.55812668800354
1525716760.641823,2308,2.5814058780670166
1525716769.6457005,2320,2.9540905952453613
1525716789.2792268,2346,2.5560410022735596
1525716796.0382402,2355,2.6376142501831055
1525716822.520593,2390,2.6099355220794678
1525716823.2889307,2391,2.4805610179901123
1525716824.806894,2393,2.2852604389190674
1525716882.8377743,2437,2.6184518337249756
1525716888.8682232,2445,2.831961154937744
1525716895.679404,2454,2.5280635356903076
1525716897.1887157,2456,2.604994535446167
1525716900.9327977,2461,2.601778030395508
1525716919.7446752,2486,2.828526735305786
1525716920.496559,2487,2.5372228622436523
1525716928.0456195,2497,2.466979503631592
1525716929.5702834,2499,2.546854257583618
1525716958.1497784,2504,2.5367093086242676
1525716968.7306118,2518,2.2536559104919434
1525716973.2878346,2524,5.320558547973633
1525716980.081762,2533,2.3850209712982178
1525716991.4236386,2548,2.60634446144104
1525716994.4573278,2552,2.3045239448547363
1525716995.986438,2554,2.2508058547973633
1525717014.877527,2579,2.343252420425415
1525717031.4493477,2601,2.0626895427703857
1525717060.4455342,2607,2.181867837905884
1525717073.2567277,2624,2.0606424808502197
1525717077.781477,2630,2.3332552909851074
1525717097.3421128,2656,2.0284643173217773
1525717114.6500814,2679,2.2944986820220947
1525717119.9275804,2686,2.203213930130005
1525717123.6799657,2691,2.209263563156128
1525717157.86304,2704,2.2514865398406982
1525717163.136867,2711,2.250972032546997
1525717174.4038224,2726,1.991768717765808
1525717183.4489288,2738,1.9806203842163086
1525717185.6901717,2741,1.9992740154266357
1525717196.255679,2755,2.1967391967773438
1525717222.5410242,2790,2.2876296043395996
1525717223.2926323,2791,2.079169988632202
1525717224.037735,2792,1.73927903175354
1525717273.678254,2825,1.9009921550750732
1525717309.8526275,2873,2.4841949939727783
1525717316.654875,2882,1.7716774940490723
1525717323.4268644,2891,1.9291328191757202
1525717327.942562,2897,2.101503372192383
1525717368.1776881,2918,2.1941964626312256
1525717370.4370158,2921,2.0209920406341553
1525717405.7928221,2968,2.032933235168457
1525717411.7934206,2976,1.715617299079895
1525717429.0898583,2999,1.7522687911987305
1525717463.803718,3012,1.6575570106506348
1525717475.815324,3028,1.606743335723877
1525717478.1006875,3031,1.603317141532898
1525717484.1163404,3039,1.557665467262268
1525717486.373644,3042,1.8870947360992432
1525717504.509931,3066,2.118544340133667
1525717507.530883,3070,1.8545424938201904
1525717530.1144943,3100,1.5878653526306152
1525717572.3281987,3123,2.0518906116485596
1525717583.678421,3138,1.61607825756073
1525717597.1850395,3156,1.613914966583252
1525717601.661264,3162,1.7365201711654663
1525717613.7645917,3178,1.5841155052185059
1525717627.3433704,3196,1.538089632987976
1525717628.1004252,3197,1.4696124792099
1525717678.5321496,3231,1.5385854244232178
1525717686.0895963,3241,1.4983861446380615
1525717688.3662841,3244,1.567341923713684
1525717689.1279392,3245,1.4051804542541504
1525717690.6144898,3247,1.6603355407714844
1525717691.365449,3248,1.4252183437347412
1525717710.2282481,3273,1.6250075101852417
1525717759.5040529,3306,1.6944849491119385
1525717776.8578343,3329,1.629153847694397
1525717789.7183752,3346,1.5138922929763794
1525717813.087438,3377,1.3653522729873657
1525717858.2884881,3404,1.2272437810897827
1525717862.0449817,3409,1.2895785570144653
1525717878.5538642,3431,1.3723609447479248
1525717892.942739,3450,1.1680922508239746
1525717894.441263,3452,1.3231136798858643
1525717899.7234282,3459,1.5916244983673096
1525717904.207855,3465,1.3192330598831177
1525717916.2673938,3481,1.4498381614685059
1525717929.107385,3498,1.7183561325073242
1525717962.988398,3510,1.3280895948410034
1525717965.2448232,3513,1.4676671028137207
1525717983.9978201,3538,1.4422497749328613
1525718003.5744185,3564,1.379358172416687
1525718016.4004483,3581,1.321134328842163
1525718031.4918892,3601,1.3722666501998901
1525718069.8869178,3619,1.2615433931350708
1525718071.3911688,3621,1.4044302701950073
1525718072.8898468,3623,1.3354252576828003
1525718077.3880203,3629,1.4891433715820312
1525718098.576751,3657,1.4191306829452515
1525718109.1342452,3671,1.3257209062576294
1525718175.7809565,3727,1.336470603942871
1525718178.8099847,3731,1.4167097806930542
1525718184.8427823,3739,1.2828736305236816
1525718187.0975378,3742,1.2757976055145264
1525718210.3475673,3773,1.2725896835327148
1525718216.3464305,3781,1.3747444152832031
1525718226.091434,3794,1.4797333478927612
1525718229.8066607,3799,0.959098219871521
1525718266.3501303,3815,1.0822336673736572
1525718270.1077254,3820,1.2892835140228271
1525718271.609413,3822,1.2322659492492676
1525718279.1699293,3832,1.300792932510376
1525718282.1832342,3836,1.1758157014846802
1525718304.0409803,3865,1.0746538639068604
1525718307.8285837,3870,1.3544511795043945
1525718313.0788288,3877,1.1335877180099487
1525718377.2128415,3929,1.193758487701416
1525718382.4799664,3936,1.3893511295318604
1525718385.4996293,3940,1.1134421825408936
1525718393.8105307,3951,1.2563233375549316
1525718398.3353686,3957,1.2642741203308105
1525718402.8432271,3963,1.427814245223999
1525718419.410992,3985,1.083664894104004
1525718431.470009,4001,1.1113578081130981
1525718463.0639224,4010,1.166634202003479
1525718463.8132958,4011,1.118066430091858
1525718472.862755,4023,1.5203489065170288
1525718481.111268,4034,1.2124282121658325
1525718483.4082487,4037,1.1249202489852905
1525718526.366294,4094,1.1743592023849487
1525718530.1359735,4099,1.1782225370407104
1525718530.898377,4100,1.0505084991455078
1525718562.8313005,4110,1.007999300956726
1525718618.0849297,4183,1.231317400932312
1525718626.3661003,4194,1.0354646444320679
1525718627.1171608,4195,1.1833415031433105
1525718628.6393597,4197,1.0986440181732178
1525718657.2708483,4202,1.0975908041000366
1525718658.0050824,4203,0.9937043190002441
1525718676.8609598,4228,1.1387608051300049
1525718680.6022472,4233,1.1264461278915405
1525718682.876706,4236,1.1610406637191772
1525718688.953898,4244,0.958245575428009
1525718704.0347862,4264,0.9762729406356812
1525718706.291798,4267,1.1898510456085205
1525718707.0495715,4268,1.1527705192565918
1525718718.3462017,4283,0.9781777858734131
1525718730.3826802,4299,1.0467511415481567
1525718759.8199668,4305,0.950675368309021
1525718762.8112159,4309,0.9295307397842407
1525718769.5906348,4318,0.960344135761261
1525718771.1073446,4320,1.0913105010986328
1525718780.9619093,4333,1.0542526245117188
1525718789.2285786,4344,1.6848379373550415
1525718808.8633857,4370,0.9798595309257507
1525718815.6727977,4379,1.0666277408599854
1525718826.9798524,4394,0.8896347284317017
1525718832.2289052,4401,1.2273361682891846
1525718861.2329352,4407,0.9368343353271484
1525718864.2271662,4411,0.9151619672775269
1525718879.2961261,4431,0.9369240999221802
1525718881.5572102,4434,0.9444973468780518
1525718913.2346528,4476,1.116348385810852
1525718926.0413575,4493,1.0951685905456543
1525718963.2843056,4510,0.7734557390213013
1525718964.0425763,4511,1.0749012231826782
1525718979.0885403,4531,0.9862673878669739
1525718981.3491645,4534,0.9918673634529114
1525718988.1439078,4543,0.9394069910049438
1525718996.4803698,4554,1.1033209562301636
1525719015.2393982,4579,1.0093618631362915
1525719017.5066383,4582,1.0583536624908447
1525719025.7926497,4593,0.9077009558677673
1525719028.0458987,4596,0.9844194650650024
1525719029.5667198,4598,1.1074525117874146
1525719031.0642865,4600,0.9740710854530334
1525719077.8296316,4629,0.9576669335365295
1525719098.8804266,4657,0.9062503576278687
1525719104.8856852,4665,0.9663262367248535
1525719107.8972456,4669,1.0243252515792847
1525719113.9540665,4677,0.9633920192718506
1525719122.2619162,4688,0.7412154078483582
1525719166.8006651,4714,1.025620460510254
1525719170.5984662,4719,1.0178849697113037
1525719182.692682,4735,1.244897484779358
1525719194.6634395,4751,0.8023565411567688
1525719200.712714,4759,0.9077755808830261
1525719207.4403422,4768,0.7596763372421265
1525719214.1899333,4777,0.9264218807220459
1525719222.5030212,4788,0.8125482201576233
1525719223.2575831,4789,0.9144867062568665
1525719227.8089857,4795,0.9220647215843201
1525719232.3655124,4801,0.9051809906959534
1525719258.239914,4803,0.8443384766578674
1525719260.5304341,4806,1.0218877792358398
1525719286.8909085,4841,0.9197287559509277
1525719295.9259408,4853,0.8895986080169678
1525719310.2785878,4872,0.7498374581336975
1525719327.6132824,4895,1.076720118522644
1525719367.5173197,4915,0.8240113854408264
1525719385.5998325,4939,0.993791937828064
1525719397.608341,4955,2.070600986480713
1525719403.6504703,4963,0.8854336738586426
1525719410.3821318,4972,0.8475469350814819
1525719412.6330001,4975,0.9422606825828552
1525719414.1230881,4977,0.9294505715370178
1525719477.5009372,5028,0.7647610306739807
1525719479.777645,5031,0.8219345808029175
1525719494.846587,5051,1.0334502458572388
1525719496.3797095,5053,0.7822098135948181
1525719497.1329217,5054,0.8944365978240967
1525719502.3870504,5061,0.8274855613708496
1525719515.92455,5079,0.9780072569847107
1525719561.8317976,5107,0.897810697555542
1525719576.871841,5127,0.796156108379364
1525719578.3955786,5129,0.8914857506752014
1525719582.9085965,5135,0.941592812538147
1525719602.563206,5161,0.8347006440162659
1525719606.3682392,5166,0.8342963457107544
1525719619.1255956,5183,1.0052547454833984
1525719632.6695313,5201,0.7727929353713989
1525719663.4978185,5209,0.7958798408508301
1525719686.949937,5240,0.6995911598205566
1525719707.173744,5267,0.8450921177864075
1525719724.504982,5290,0.8320426344871521
1525719770.8090394,5319,0.8603437542915344
1525719779.0855324,5330,0.8062639832496643
1525719791.1711671,5346,1.2737549543380737
1525719801.7673423,5360,0.6753498911857605
1525719802.5038986,5361,0.6921822428703308
1525719817.6601045,5381,0.87058025598526
1525719872.584829,5421,0.933356523513794
1525719889.1939435,5443,0.9402912259101868
1525719892.9368799,5448,0.7938590049743652
1525719920.775924,5485,0.7557221055030823
1525719926.0649471,5492,0.803373396396637
1525719929.0476937,5496,0.7398263812065125
1525719957.9934168,5502,0.7305119037628174
1525719962.4769807,5508,0.8399749994277954
1525719968.5470464,5516,0.6862572431564331
1525719970.043945,5518,0.7159104347229004
1525719994.0710356,5550,0.8191202878952026
1525720012.1351213,5574,0.8830488324165344
1525720021.1906645,5586,0.676433801651001
1525720022.7072482,5588,0.7697358131408691
1525720027.1869907,5594,0.7478809356689453
1525720061.0272896,5606,0.7805585861206055
1525720079.8541036,5631,0.77459317445755
1525720100.995108,5659,0.7486569285392761
1525720102.4836845,5661,0.7438778877258301
1525720105.507897,5665,0.732853889465332
1525720116.8821259,5680,0.9706430435180664
1525720172.6817622,5721,0.6714529991149902
1525720174.953621,5724,0.7125228047370911
1525720188.504154,5742,0.938865602016449
1525720202.1265247,5760,0.8039239048957825
1525720215.007858,5777,0.9117987751960754
1525720217.2686784,5780,0.7263920903205872
1525720221.0311024,5785,0.7456479072570801
1525720224.7855623,5790,0.7657994031906128
1525720262.7282615,5808,1.3620326519012451
1525720263.4627252,5809,3.071504831314087
1525720276.2530818,5826,0.6646879315376282
1525720278.5010567,5829,0.6690571308135986
1525720304.0619338,5863,0.8309773802757263
1525720305.5727842,5865,0.7701023817062378
1525720310.8358598,5872,0.6678133606910706
1525720331.1696174,5899,0.7727218270301819
1525720362.3832119,5908,0.7407522201538086
1525720378.2674925,5929,0.9349151849746704
1525720396.372581,5953,0.7892144918441772
1525720400.1335979,5958,0.6773986220359802
1525720404.628717,5964,0.7423899173736572
1525720425.009585,5991,0.594885528087616
1525720464.6739666,6011,0.7590518593788147
1525720468.4422116,6016,0.7395187616348267
1525720479.7035213,6031,0.8175833821296692
1525720483.4761355,6036,0.7435556054115295
1525720502.3716943,6061,0.9327105283737183
1525720515.9310782,6079,0.8014460206031799
1525720518.946905,6083,0.7018812298774719
1525720522.74954,6088,0.7696077823638916
1525720559.5891268,6104,0.6539233326911926
1525720561.1065052,6106,0.7605807185173035
1525720573.1265826,6122,0.7442951202392578
1525720574.6179094,6124,0.7047345638275146
1525720579.1478508,6130,0.811734676361084
1525720580.6492684,6132,0.6485208868980408
1525720582.173796,6134,0.6551931500434875
1525720591.225359,6146,1.0187726020812988
1525720594.2599542,6150,0.7078441977500916
1525720611.602909,6173,0.7270752191543579
1525720618.3987305,6182,0.7346370816230774
1525720620.6674964,6185,0.719939112663269
1525720632.623845,6201,0.7591086030006409
1525720665.683076,6212,0.7082773447036743
1525720667.1640162,6214,0.676937997341156
1525720671.6873734,6220,0.8540365099906921
1525720681.5028822,6233,0.7119174599647522
1525720695.0377984,6251,0.6982015371322632
1525720724.5257127,6290,0.7384511232376099
1525720766.5515099,6313,0.7374352812767029
1525720769.5569046,6317,0.5952410697937012
1525720770.314133,6318,0.6946158409118652
1525720775.573508,6325,0.5454221963882446
1525720788.4043067,6342,0.5797311663627625
1525720796.7197797,6353,0.6901252269744873
1525720805.0006204,6364,0.5747709274291992
1525720810.2373211,6371,0.630058765411377
1525720814.747327,6377,0.7241495847702026
1525720832.8140233,6401,0.8034523725509644
1525720898.7359104,6456,0.6910057663917542
1525720901.723562,6460,0.6424366235733032
1525720911.4931912,6473,0.5770322680473328
1525720922.8513534,6488,0.6369064450263977
1525720928.8839703,6496,0.6113250851631165
1525720929.6430044,6497,0.677657425403595
1525720932.6687136,6501,0.6560947299003601
1525720965.386068,6511,0.533818244934082
1525720972.9660263,6521,0.6895896196365356
1525720973.7233646,6522,0.6126366257667542
1525720974.4791994,6523,0.6858552098274231
1525720980.490928,6531,0.8627068996429443
1525720995.5652676,6551,0.7398641705513
1525721013.6904895,6575,0.6739111542701721
1525721018.986456,6582,0.9194687604904175
1525721021.2528095,6585,0.670588493347168
1525721060.0971797,6604,0.6613820791244507
1525721069.8925483,6617,0.5901503562927246
1525721073.662096,6622,0.6057590842247009
1525721100.74807,6658,0.6454688906669617
1525721107.5306878,6667,0.6604560613632202
1525721109.037763,6669,0.611015260219574
1525721112.0457313,6673,0.5207999348640442
1525721116.5572486,6679,0.7990428805351257
1525721118.8509529,6682,0.5957818031311035
1525721124.096749,6689,0.5626141428947449
1525721130.1436944,6697,0.7316902875900269
1525721132.4067335,6700,0.7229195237159729
1525721166.0016057,6712,0.7531005144119263
1525721186.31552,6739,0.6546239852905273
1525721189.3127806,6743,0.6241283416748047
1525721197.6281435,6754,0.7755520343780518
1525721205.9540548,6765,0.631446123123169
1525721214.9702456,6777,0.602720320224762
1525721281.669973,6833,0.6098929643630981
1525721292.2501395,6847,0.5830713510513306
1525721298.2899497,6855,0.663557767868042
1525721308.7316067,6869,0.6230122447013855
1525721309.49392,6870,0.6601347923278809
1525721329.0762796,6896,0.665134847164154
1525721364.0091405,6910,0.6208553910255432
1525721382.866938,6935,0.6904153227806091
1525721404.6895745,6964,0.6637621521949768
1525721406.9615088,6967,0.6718854904174805
1525721426.5287926,6993,0.5275223255157471
1525721464.9270046,7011,0.6953049302101135
1525721467.9355226,7015,0.7194862961769104
1525721486.7871506,7040,0.7573800086975098
1525721492.0943856,7047,2.707547664642334
1525721506.4608083,7066,0.8685417771339417
1525721526.046059,7092,0.6192216277122498
1525721562.2382812,7107,0.6535099744796753
1525721568.2585902,7115,0.6952599883079529
1525721568.9973273,7116,0.65830397605896
1525721585.6270664,7138,0.5257912874221802
1525721588.6592932,7142,0.662485659122467
1525721599.2017968,7156,0.6221584677696228
1525721608.212467,7168,0.6166488528251648
1525721614.2523453,7176,0.546683132648468
1525721624.8172815,7190,0.5202239751815796
1525721629.3243814,7196,0.6137201189994812
1525721660.6049163,7205,0.718908429145813
1525721667.373945,7214,0.5483191013336182
1525721668.8886564,7216,0.666414737701416
1525721669.6518583,7217,0.5983741879463196
1525721684.0250273,7236,0.6074082851409912
1525721686.2975528,7239,0.5844041109085083
1525721693.0691202,7248,0.5648648142814636
1525721721.0018322,7285,0.5212245583534241
1525721733.0861933,7301,0.6814732551574707
1525721765.8399212,7312,0.5138188004493713
1525721779.4267142,7330,0.6972999572753906
1525721786.9470236,7340,0.7211309671401978
1525721787.6900897,7341,0.6019312739372253
1525721797.5229719,7354,0.5617886781692505
1525721801.2927458,7359,0.6096615195274353
1525721802.0589013,7360,0.5666726231575012
1525721819.3818393,7383,0.6417458653450012
1525721822.393667,7387,0.7720299363136292
1525721858.2326443,7402,0.46952155232429504
1525721880.8819258,7432,0.7208670377731323
1525721887.669938,7441,0.5019118785858154
1525721889.9410052,7444,0.6649208068847656
1525721895.2251294,7451,0.5393507480621338
1525721902.8019052,7461,0.5049685835838318
1525721903.557704,7462,0.5830310583114624
1525721905.0610967,7464,0.5678678154945374
1525721908.827193,7469,0.6676872968673706
1525721916.356795,7479,0.5999165773391724
1525721959.2156613,7503,0.6230615973472595
1525721965.9863176,7512,0.6591631770133972
1525721980.261952,7531,0.685338020324707
1525721993.0454502,7548,0.5814355611801147
1525722029.963628,7597,0.5806886553764343
1525722064.1678793,7610,0.6465054750442505
1525722066.441391,7613,0.6864151954650879
1525722089.7561762,7644,0.6069425940513611
1525722090.507103,7645,0.5453179478645325
1525722103.3249848,7662,0.6279496550559998
1525722110.8770037,7672,0.6252312064170837
1525722114.6841648,7677,0.5856359004974365
1525722122.9761279,7688,0.5161217451095581
1525722127.4776013,7694,0.6825311779975891
1525722132.7801113,7701,0.5900441408157349
1525722171.1985114,7719,0.633704662322998
1525722174.9858017,7724,0.5385499000549316
1525722178.7580848,7729,0.46927565336227417
1525722192.2965388,7747,0.5258321762084961
1525722200.6008775,7758,3.3389172554016113
1525722202.8570886,7761,0.6499584913253784
1525722217.9770286,7781,0.6595102548599243
1525722223.9994872,7789,0.611189603805542
1525722231.552265,7799,0.5319564938545227
1525722265.0000627,7811,0.4982573688030243
1525722282.4078813,7834,0.5583380460739136
1525722286.168184,7839,0.5065709352493286
1525722331.9720712,7900,0.5617079734802246
1525722332.7262518,7901,0.7411062121391296
1525722360.158073,7905,0.6351749300956726
1525722381.2595549,7933,0.550510585308075
1525722413.7331269,7976,0.5057304501533508
1525722419.7780707,7984,0.4786033630371094
1525722425.8237576,7992,0.5635436177253723
1525722426.580936,7993,0.6348551511764526
1525722477.1267984,8027,0.5895355343818665
1525722485.4524243,8038,0.4991176128387451
1525722494.4774766,8050,0.5131418704986572
1525722496.7387025,8053,0.5399532318115234
1525722501.2343009,8059,0.45549994707107544
1525722507.2928503,8067,0.5222856402397156
1525722577.3732457,8127,0.47777265310287476
1525722595.4480147,8151,0.5717538595199585
1525722600.767575,8158,0.5308389067649841
1525722618.1757212,8181,0.6456829309463501
1525722621.1966026,8185,0.53394615650177
1525722631.7413406,8199,0.4846898317337036
1525722668.960272,8216,0.5720424056053162
1525722673.4531076,8222,0.5742639303207397
1525722683.200571,8235,0.5290725827217102
1525722698.2701323,8255,0.5136378407478333
1525722705.0409546,8264,0.6674022674560547
1525722716.9910467,8280,0.539189875125885
1525722725.2571492,8291,0.5328930616378784
1525722732.009884,8300,0.5247325301170349
1525722762.7983212,8308,0.5164459347724915
1525722777.9057767,8328,0.515388548374176
1525722779.4303682,8330,0.5318435430526733
1525722781.6970806,8333,0.6948779821395874
1525722783.1851752,8335,0.5607183575630188
1525722787.7062879,8341,0.4458279013633728
1525722796.7203069,8353,0.5409603118896484
1525722802.7613688,8361,0.5227969884872437
1525722805.0085468,8364,0.6568287014961243
1525722808.792918,8369,0.5811300873756409
1525722814.0711286,8376,0.7731750011444092
1525722815.5705104,8378,0.495341032743454
1525722878.5455363,8429,0.5145057439804077
1525722886.7570708,8440,0.6885141730308533
1525722892.8696678,8448,0.5006534457206726
1525722907.8557308,8468,0.5070355534553528
1525722908.6209924,8469,0.5941665768623352
1525722910.1367078,8471,0.43544119596481323
1525722920.6671627,8485,0.6247394680976868
1525722923.7177892,8489,0.5282625555992126
1525722930.535307,8498,0.49714940786361694
1525722931.2936938,8499,0.5730088949203491
1525722959.537556,8504,0.49065256118774414
1525722962.567356,8508,0.536628246307373
1525722963.3137362,8509,0.56609046459198
1525722974.6307883,8524,0.41974347829818726
1525722997.969514,8555,0.4519577920436859
1525723007.0129502,8567,0.48806071281433105
1525723012.2937605,8574,0.4743628203868866
1525723016.0281606,8579,0.47697362303733826
1525723026.599459,8593,0.5547253489494324
1525723057.7313664,8602,0.5302860736846924
1525723069.0501606,8617,0.5547637939453125
1525723077.3400507,8628,0.47724583745002747
1525723082.6406753,8635,0.5543211698532104
1525723083.3957267,8636,0.5867929458618164
1525723090.1707566,8645,0.5826827883720398
1525723118.728737,8683,0.6194350719451904
1525723124.768311,8691,0.4982454776763916
1525723125.5199587,8692,0.4782106876373291
1525723128.5445223,8696,0.5383190512657166
1525723177.1857986,8728,0.4975540041923523
1525723212.6107879,8775,0.5818440318107605
1525723215.6089249,8779,0.5602690577507019
1525723229.1441364,8797,0.471404105424881
1525723257.7851262,8802,0.5520127415657043
1525723269.0735564,8817,0.4989025592803955
1525723271.3315563,8820,0.4997814893722534
1525723273.5954325,8823,0.442895770072937
1525723289.4740493,8844,0.5999089479446411
1525723297.7779934,8855,0.5195609927177429
1525723308.3067753,8869,0.5282546877861023
1525723315.831059,8879,0.49506449699401855
1525723321.076258,8886,0.5028690695762634
1525723358.7348392,8903,0.4414151608943939
1525723360.230057,8905,0.5065968632698059
1525723362.5245185,8908,0.6125525832176208
1525723378.3321357,8929,0.49910011887550354
1525723379.8280075,8931,0.40637850761413574
1525723383.6178515,8936,0.5010920763015747
1525723391.8924937,8947,0.5259028673171997
1525723397.936237,8955,0.5157403945922852
1525723400.9244132,8959,0.5728334188461304
1525723413.747267,8976,0.5310680866241455
1525723427.2871182,8994,0.4816126227378845
1525723431.768741,9000,0.4342436194419861
1525723460.3719609,9005,0.5129991769790649
1525723464.1293347,9010,0.5203490853309631
1525723466.4213474,9013,0.5777953267097473
1525723477.7408478,9028,0.586637020111084
1525723478.5013218,9029,0.4235957860946655
1525723498.821131,9056,0.41845861077308655
1525723504.8773646,9064,0.4542723000049591
1525723512.4289153,9074,0.4832341969013214
1525723520.7569556,9085,0.5734406113624573
1525723561.1177769,9106,0.4483981430530548
1525723574.6870863,9124,0.5048103928565979
1525723598.7654057,9156,0.5561659336090088
1525723599.5258148,9157,0.5124245882034302
1525723604.0026736,9163,0.5172761678695679
1525723668.1001093,9215,0.4380222260951996
1525723669.6035776,9217,0.601626992225647
1525723677.1563401,9227,0.44697079062461853
1525723682.4716723,9234,0.5110119581222534
1525723702.8420877,9261,0.4298988878726959
1525723718.770322,9282,0.47929131984710693
1525723726.3257217,9292,0.4791707694530487
1525723763.2265394,9308,0.4982534945011139
1525723764.7337666,9310,0.5099595189094543
1525723770.0036352,9317,0.40158170461654663
1525723794.105828,9349,0.47858521342277527
1525723797.8620245,9354,0.4942888617515564
1525723806.094824,9365,0.3991050124168396
1525723806.8585851,9366,0.5215513706207275
1525723809.8593655,9370,0.4456889033317566
1525723867.0502098,9413,0.39413323998451233
1525723869.2971468,9416,0.5452492237091064
1525723884.2642043,9436,0.46447837352752686
1525723888.761185,9442,0.5232259631156921
1525723889.5271046,9443,0.46776050329208374
1525723909.0485008,9469,0.504953920841217
1525723914.258744,9476,0.493327260017395
1525723919.5080137,9483,0.5314527153968811
1525723985.3543637,9538,0.4235800504684448
1525723986.1046202,9539,0.5826417803764343
1525723992.8554366,9548,0.5314242839813232
1525723998.135259,9555,0.5418861508369446
1525724000.4247766,9558,0.4778956472873688
1525724005.692753,9565,0.42156317830085754
1525724007.9461813,9568,0.5195623636245728
1525724024.5079126,9590,0.4268351197242737
1525724032.819285,9601,0.47936099767684937
1525724065.5819917,9612,0.45543020963668823
1525724073.075601,9622,0.4387979805469513
1525724074.5720985,9624,0.4429483413696289
1525724075.3216224,9625,0.4323241710662842
1525724077.5619698,9628,0.4928152859210968
1525724095.6129096,9652,0.47563284635543823
1525724099.406381,9657,0.5590420961380005
1525724100.1730762,9658,0.4725794792175293
1525724103.1858275,9662,0.39403873682022095
1525724117.4697907,9681,0.504244863986969
1525724124.9982436,9691,0.48337313532829285
1525724131.0638306,9699,0.6244958639144897
1525724164.5030107,9711,0.4106253981590271
1525724194.528897,9751,0.4551226794719696
1525724201.3306441,9760,0.47801515460014343
1525724202.0672345,9761,0.46151071786880493
1525724206.5807538,9767,0.46536871790885925
1525724208.102489,9769,0.5284373760223389
1525724214.8869727,9778,0.38981929421424866
1525724265.71747,9813,0.4019525349140167
1525724286.8243406,9841,0.5013201832771301
1525724289.0768096,9844,0.576522946357727
1525724298.0969338,9856,0.4034707844257355
1525724319.1599033,9884,0.5817807912826538
1525724362.0750592,9908,0.4287201762199402
1525724369.5951774,9918,0.4541788101196289
1525724411.0112853,9973,0.47981441020965576
1525724420.760397,9986,0.551422119140625
1525724429.089181,9997,0.45205777883529663
1525724467.489934,10015,0.41108161211013794
1525724471.2534933,10020,0.5219916105270386
1525724494.570814,10051,0.4381147623062134
1525724498.3250566,10056,0.41858819127082825
1525724499.076787,10057,0.4102637767791748
1525724500.589584,10059,0.49718159437179565
1525724509.658874,10071,0.5219107866287231
1525724511.1480198,10073,0.42962950468063354
1525724520.1535916,10085,0.47082987427711487
1525724527.712258,10095,0.4979704022407532
1525724561.9601943,10108,0.4883933365345001
1525724565.737078,10113,0.4883187413215637
1525724566.4924657,10114,0.4191563129425049
1525724577.8215508,10129,0.3605802357196808
1525724582.3442967,10135,0.43765175342559814
1525724589.8255346,10145,0.547370433807373
1525724607.8596838,10169,0.4997704029083252
1525724620.651643,10186,0.45538321137428284
1525724661.7638154,10208,0.4093685746192932
1525724685.0384858,10239,0.5212418437004089
1525724690.280283,10246,0.5034043788909912
1525724692.5179465,10249,0.46844884753227234
1525724698.5321012,10257,0.5102164149284363
1525724710.6390707,10273,0.4117385745048523
1525724713.6657877,10277,0.5186508893966675
1525724717.4170303,10282,0.36739465594291687
1525724718.9429512,10284,0.5480653643608093
1525724720.4520993,10286,0.41997063159942627
1525724722.68873,10289,0.4409300684928894
1525724773.5821502,10324,0.40517446398735046
1525724778.8386426,10331,0.6023455858230591
1525724790.927685,10347,0.48748546838760376
1525724806.0210538,10367,0.5291279554367065
1525724826.9889882,10395,0.4474909007549286
1525724828.5170937,10397,0.46419498324394226
1525724829.272981,10398,0.38750141859054565
1525724830.7847037,10400,0.4917598366737366
1525724859.7580428,10406,0.4880902171134949
1525724862.7855635,10410,0.5203421711921692
1525724866.531636,10415,0.43048444390296936
1525724871.0553722,10421,0.42724522948265076
1525724874.899006,10426,0.37642067670822144
1525724880.987112,10434,0.5337203145027161
1525724896.7458181,10455,0.27789726853370667
1525724907.2825277,10469,0.5101736187934875
1525724915.623177,10480,0.4679206609725952
1525724923.1438055,10490,0.42276883125305176
1525724926.1655147,10494,0.4850625991821289
1525724926.9067729,10495,0.40219953656196594
1525724972.3844838,10523,0.5003010630607605
1525724979.138288,10532,0.4700375497341156
1525724985.1868339,10540,0.37489262223243713
1525724996.4822593,10555,0.34648439288139343
1525724997.2469318,10556,0.3904145359992981
1525725006.317111,10568,0.4188997149467468
1525725029.7656705,10599,0.384381502866745
1525725061.0434246,10608,0.5239030122756958
1525725070.8184044,10621,0.44702622294425964
1525725073.074743,10624,0.37571263313293457
1525725073.8257108,10625,0.44168391823768616
1525725077.5554817,10630,0.4164639711380005
1525725084.3467696,10639,0.405198335647583
1525725090.3463285,10647,0.3874106705188751
1525725095.5863128,10654,0.4060061275959015
1525725096.3340442,10655,0.443284809589386
1525725109.1609275,10672,0.4239923357963562
1525725156.2318742,10702,0.4140489399433136
1525725163.7402399,10712,0.495887815952301
1525725191.5698094,10749,0.40632912516593933
1525725198.3759222,10758,0.3669193983078003
1525725199.1333485,10759,0.45997631549835205
1525725203.6521814,10765,0.4468535780906677
1525725215.7608085,10781,0.38387128710746765
1525725221.0325913,10788,0.47305524349212646
1525725266.5686257,10816,0.4217035174369812
1525725267.3266876,10817,0.4486006498336792
1525725274.136574,10826,0.4363102614879608
1525725277.8881493,10831,0.4565483331680298
1525725286.1674821,10842,0.4635794758796692
1525725292.9530976,10851,0.5766130089759827
1525725303.4297495,10865,0.5069103837013245
1525725311.725984,10876,0.3722860515117645
1525725356.4971354,10903,0.3539090156555176
1525725358.75052,10906,0.4426475465297699
1525725365.5380383,10915,0.4273906648159027
1525725384.4127872,10940,0.4787091016769409
1525725387.463786,10944,0.45407864451408386
1525725394.2507558,10953,0.46054789423942566
1525725404.7716796,10967,0.3625725507736206
1525725409.280805,10973,0.3983338475227356
1525725410.789021,10975,0.3850158452987671
1525725460.8143425,11009,0.43012475967407227
1525725465.3323276,11015,0.4654928147792816
1525725469.8580668,11021,0.5007216334342957
1525725471.3454447,11023,0.4499014914035797
1525725472.0951388,11024,0.4038428068161011
1525725479.6013575,11034,0.3720870316028595
1525725483.3820622,11039,0.3952672779560089
1525725493.9841108,11053,0.4281660318374634
1525725500.7901216,11062,0.4511713683605194
1525725512.819826,11078,0.3703908920288086
1525725556.199695,11103,0.3660912811756134
1525725570.5656233,11122,0.3743647634983063
1525725577.3792455,11131,0.3980198800563812
1525725590.9274518,11149,0.35520195960998535
1525725604.541294,11167,0.4371997117996216
1525725611.3409977,11176,0.4556475877761841
1525725628.7273018,11199,0.34770071506500244
1525725630.2093983,11201,0.454220712184906
1525725655.4597888,11202,0.46206948161125183
1525725693.8877964,11253,0.6010658144950867
1525725699.9044082,11261,0.4543866813182831
1525725702.1688666,11264,0.49043816328048706
1525725708.9523053,11273,0.4788207411766052
1525725721.858888,11290,0.4614075720310211
1525725762.3411229,11311,0.4485585689544678
1525725773.6610036,11326,0.42317917943000793
1525725785.6659784,11342,0.39026081562042236
1525725800.7549472,11362,0.4449933171272278
1525725806.0515957,11369,0.5466950535774231
1525725811.3666763,11376,0.43850594758987427
1525725815.1151564,11381,0.3587941527366638
1525725863.0693448,11412,0.41295546293258667
1525725869.151696,11420,0.3706813454627991
1525725870.6684508,11422,0.34810319542884827
1525725896.4703841,11456,0.4526817202568054
1525725898.739569,11459,0.33595407009124756
1525725909.3550308,11473,0.4925529956817627
1525725910.8406334,11475,0.3919879198074341
1525725911.6093488,11476,0.3814918100833893
1525725919.9302325,11487,0.34808629751205444
1525725924.4624224,11493,0.3868570327758789
1525725970.0827446,11521,0.3300464451313019
1525725972.3583798,11524,0.45955610275268555
1525725973.1159866,11525,0.5304720997810364
1525725977.6278594,11531,0.4156184494495392
1525725979.145673,11533,0.3663482367992401
1525725991.9629002,11550,0.48247984051704407
1525725997.9934018,11558,0.30797821283340454
1525726004.8048437,11567,0.5288324952125549
1525726016.1442103,11582,0.39307692646980286
1525726028.2015042,11598,0.5280671119689941
1525726082.2295146,11637,0.3576126992702484
1525726091.2618043,11649,0.31171172857284546
1525726092.7897768,11651,0.3784946799278259
1525726100.3654962,11661,0.4563445448875427
1525726108.6645112,11672,0.43830758333206177
1525726113.961366,11679,0.43071499466896057
1525726119.1901903,11686,0.5001511573791504
1525726120.699522,11688,0.3520629107952118
1525726158.0628827,11705,0.4813644289970398
1525726172.3791006,11724,0.48303088545799255
1525726199.4360065,11760,0.4695468246936798
1525726207.0143495,11770,0.49348804354667664
1525726219.818202,11787,0.43813252449035645
1525726224.3608654,11793,0.38986870646476746
1525726255.6860595,11802,0.4100773334503174
1525726278.2812486,11832,0.4399227201938629
1525726295.630874,11855,0.5182605981826782
1525726296.3918805,11856,0.4302041232585907
1525726309.9975872,11874,0.3955812156200409
1525726356.0745418,11902,0.3717902600765228
1525726359.859206,11907,0.4108209013938904
1525726369.6824765,11920,0.33101344108581543
1525726370.4306548,11921,0.4451309144496918
1525726380.2909474,11934,0.31649327278137207
1525726386.298789,11942,0.3434436023235321
1525726390.075742,11947,0.45608192682266235
1525726391.5573351,11949,0.40381497144699097
1525726392.3299031,11950,0.3631572723388672
1525726407.4097102,11970,0.38923245668411255
1525726411.1612434,11975,0.38693270087242126
1525726420.2159398,11987,0.4672474265098572
1525726421.7278485,11989,0.4046592116355896
1525726429.239793,11999,0.48664331436157227
1525726457.8437142,12004,0.3767603933811188
1525726463.1017551,12011,0.44237253069877625
1525726474.3958435,12026,0.4170800447463989
1525726477.4089653,12030,0.36688432097435
1525726486.5059664,12042,0.31946611404418945
1525726501.6642041,12062,0.4016496241092682
1525726512.9885502,12077,0.33272406458854675
1525726519.8165996,12086,0.47208210825920105
1525726523.589342,12091,0.4370846748352051
1525726580.5772505,12134,0.40570953488349915
1525726584.3557608,12139,0.37494489550590515
1525726591.1458635,12148,0.4116007685661316
1525726595.6611009,12154,0.4670640230178833
1525726603.9646528,12165,0.41281571984291077
1525726606.974751,12169,0.3222116529941559
1525726619.0872247,12185,0.39648696780204773
1525726628.8630784,12198,0.41614237427711487
1525726668.3663952,12218,0.41960409283638
1525726675.177955,12227,0.39874154329299927
1525726681.2299356,12235,0.3251180946826935
1525726696.2989056,12255,0.4400870203971863
1525726708.3595312,12271,0.3822038769721985
1525726723.4087732,12291,0.3824208974838257
1525726725.6591468,12294,0.38233625888824463
1525726762.2906206,12310,0.3720816969871521
1525726772.8663044,12324,0.39380699396133423
1525726774.379672,12326,0.34585314989089966
1525726782.664409,12337,0.3534044921398163
1525726827.774645,12397,0.4407546818256378
1525726859.15098,12406,0.35383546352386475
1525726859.9161663,12407,0.4451756179332733
1525726882.5742736,12437,0.3423505127429962
1525726896.9007087,12456,0.4090276062488556
1525726899.1575167,12459,0.3800104558467865
1525726915.715554,12481,0.337837815284729
1525726968.1458058,12518,0.4136859178543091
1525726973.4064531,12525,0.4273008406162262
1525726989.234144,12546,0.3139139711856842
1525726993.787444,12552,0.3698732256889343
1525726995.293043,12554,0.3736344873905182
1525727011.1411135,12575,0.4204972982406616
1525727027.7478418,12597,0.349168986082077
1525727074.1952863,12626,0.4515647292137146
1525727075.7016275,12628,0.3423813581466675
1525727098.325441,12658,0.3667679727077484
1525727099.8137307,12660,0.3870849013328552


==> wo_GWS_seq_loss.csv <==
Wall time,Step,Value
1525763631.4340553,19,8.260665893554688
1525763642.284583,43,7.891541481018066
1525763643.6248019,46,7.924129962921143
1525763648.6356263,57,7.9716877937316895
1525763655.427916,72,7.90317964553833
1525763656.7664666,75,7.948363780975342
1525763665.8410728,95,7.79987907409668
1525763706.732181,156,7.7616190910339355
1525763708.100065,159,7.764330863952637
1525763712.183897,168,7.875861644744873
1525763719.4191341,184,7.75752067565918
1525763753.885553,230,7.740021228790283
1525763756.139863,235,7.791163444519043
1525763765.6509032,256,7.756799697875977
1525763767.890174,261,7.745790481567383
1525763771.0411327,268,7.8049702644348145
1525763773.7177608,274,7.7954816818237305
1525763803.2543995,309,7.650263786315918
1525763804.1800158,311,7.697080612182617
1525763807.7711933,319,7.760892868041992
1525763820.8916392,348,7.603352069854736
1525763829.9297016,368,7.68983268737793
1525763868.2497098,422,7.457916259765625
1525763868.740289,423,7.622130870819092
1525763877.8839478,443,7.261496543884277
1525763879.2296934,446,7.399619102478027
1525763885.9782412,461,7.43204927444458
1525763887.321472,464,7.398738384246826
1525763887.7650576,465,7.53892183303833
1525763892.3356314,475,7.233619213104248
1525763934.2440093,537,7.3251261711120605
1525763946.448186,564,7.150439262390137
1525763953.6724794,580,7.035337448120117
1525763956.805825,587,7.153137683868408
1525763957.2614195,588,7.163320541381836
1525763985.8397837,621,7.015730857849121
1525763992.1536305,635,6.872718334197998
1525763995.7548294,643,7.071531295776367
1525763996.6424415,645,7.052140235900879
1525763998.0059478,648,7.018712997436523
1525763998.893666,650,6.713560104370117
1525764004.3550768,662,6.923307418823242
1525764008.865177,672,7.016788005828857
1525764041.874576,715,6.526762962341309
1525764045.4923067,723,6.689193248748779
1525764049.1068883,731,6.895129680633545
1525764059.0396624,753,6.7586774826049805
1525764060.8245437,757,6.715887069702148
1525764064.9074378,766,6.612712383270264
1525764066.7023373,770,6.508521556854248
1525764067.611895,772,6.549165725708008
1525764073.9578335,786,6.457278251647949
1525764074.8643878,788,6.455118179321289
1525764077.0996213,793,6.606929302215576
1525764078.0274215,795,6.395083427429199
1525764095.3754206,803,6.555123329162598
1525764098.0750299,809,6.345819473266602
1525764098.528239,810,6.286416053771973
1525764110.7964478,837,6.613394737243652
1525764156.9215205,908,5.767452239990234
1525764157.8538318,910,6.3645219802856445
1525764172.772587,943,5.739248275756836
1525764174.0885882,946,5.864045143127441
1525764181.833991,963,5.967231273651123
1525764185.943196,972,5.555343151092529
1525764186.4165149,973,5.642592906951904
1525764189.1943595,979,5.9395222663879395
1525764189.6487281,980,5.795745372772217
1525764191.868377,985,5.597811698913574
1525764213.8608513,1003,5.570211410522461
1525764215.248921,1006,5.510919094085693
1525764219.3509972,1015,5.60202693939209
1525764241.3598733,1064,5.363963603973389
1525764242.745393,1067,5.337541580200195
1525764245.4641743,1073,5.138363838195801
1525764248.1706507,1079,5.229670524597168
1525764250.4013867,1084,5.217733383178711
1525764254.9397004,1094,5.084572792053223
1525764257.6489966,1100,5.015310287475586
1525764273.6926425,1105,5.059998035430908
1525764297.2187288,1157,4.670838356018066
1525764299.4775038,1162,4.872654438018799
1525764299.930075,1163,4.609618663787842
1525764308.1467226,1181,4.780948162078857
1525764314.0708954,1194,4.6579179763793945
1525764333.6942446,1207,4.528067588806152
1525764350.9551756,1245,4.41022253036499
1525764358.678477,1262,4.245266437530518
1525764367.6819184,1282,4.175912380218506
1525764370.3544993,1288,4.201923847198486
1525764373.458202,1295,4.118322372436523
1525764397.0446832,1317,4.095828056335449
1525764398.4050252,1320,3.8732283115386963
1525764403.2992604,1331,4.083934307098389
1525764404.6124234,1334,3.9765188694000244
1525764405.9886193,1337,4.045238018035889
1525764406.4407265,1338,3.8574349880218506
1525764428.3094723,1386,3.9086499214172363
1525764431.0280921,1392,3.8142457008361816
1525764431.4847345,1393,3.8233373165130615
1525764455.2448938,1415,3.71376633644104
1525764460.694268,1427,3.6284279823303223
1525764465.2343748,1437,3.632479190826416
1525764478.857831,1467,3.6632256507873535
1525764483.858953,1478,3.673468589782715
1525764487.430414,1486,3.3843019008636475
1525764490.1710966,1492,3.555584192276001
1525764518.2021248,1524,3.3955538272857666
1525764520.0095618,1528,3.4884653091430664
1525764531.3594456,1553,3.291167974472046
1525764538.545274,1569,3.2922277450561523
1525764539.0106814,1570,3.2834436893463135
1525764545.8351157,1585,3.1383235454559326
1525764547.6610656,1589,3.02968692779541
1525764569.1585753,1606,3.1311533451080322
1525764585.0499294,1641,3.2145447731018066
1525764588.6877472,1649,2.969402551651001
1525764597.767312,1669,3.144102096557617
1525764604.1509693,1683,2.9352407455444336
1525764608.3097012,1692,2.8698179721832275
1525764611.024826,1698,2.842841148376465
1525764611.9290652,1700,2.7404680252075195
1525764626.9789157,1703,2.9025890827178955
1525764630.0696335,1710,2.7465147972106934
1525764634.1235716,1719,2.839860200881958
1525764640.504423,1733,2.7539865970611572
1525764641.4503381,1735,2.729365348815918
1525764642.830599,1738,2.645934820175171
1525764646.477303,1746,2.664158821105957
1525764646.9521499,1747,2.6290197372436523
1525764656.0644345,1767,2.6404080390930176
1525764660.1985571,1776,2.6938769817352295
1525764662.9430444,1782,2.6583096981048584
1525764666.5221283,1790,2.5664618015289307
1525764670.6370356,1799,2.6555659770965576
1525764687.6058109,1806,2.756575107574463
1525764697.257164,1827,2.3588483333587646
1525764703.6080499,1841,2.3039352893829346
1525764705.415127,1845,2.5316834449768066
1525764709.4836524,1854,2.3346683979034424
1525764715.433781,1867,2.5380091667175293
1525764716.7999349,1870,2.2314209938049316
1525764719.5150442,1876,2.564612865447998
1525764720.4543452,1878,2.331644058227539
1525764752.140844,1918,2.224364995956421
1525764759.8390677,1935,2.3337812423706055
1525764764.3683262,1945,2.0878217220306396
1525764765.7410324,1948,2.097806215286255
1525764774.8415296,1968,2.3218233585357666
1525764781.166458,1982,2.001150369644165
1525764782.0757482,1984,2.349146842956543
1525764803.531051,2002,2.056575059890747
1525764805.2940013,2006,2.0585224628448486
1525764808.9591873,2014,1.7197870016098022
1525764816.6543312,2031,1.7186728715896606
1525764819.2900012,2037,1.8626023530960083
1525764830.095281,2061,1.9959352016448975
1525764835.958403,2074,2.343628406524658
1525764837.322017,2077,1.9641098976135254
1525764837.7952595,2078,2.0376954078674316
1525764841.4394674,2086,1.642034649848938
1525764843.248121,2090,1.6391324996948242
1525764846.4080591,2097,1.7332344055175781
1525764866.5163746,2112,1.8717719316482544
1525764881.8955762,2146,1.7954702377319336
1525764883.6995902,2150,1.9117980003356934
1525764886.868709,2157,1.6851861476898193
1525764890.948017,2166,1.6878695487976074
1525764900.8958187,2188,1.6953914165496826
1525764902.7122576,2192,1.5398765802383423
1525764906.3437371,2200,1.6331508159637451
1525764923.7953172,2208,1.5690110921859741
1525764925.5945046,2212,1.5736322402954102
1525764934.7770414,2232,1.657881498336792
1525764937.03097,2237,1.8467000722885132
1525764937.463788,2238,1.8805184364318848
1525764938.3708088,2240,1.685112476348877
1525764939.739496,2243,1.7530560493469238
1525764945.1538606,2255,1.9305219650268555
1525764946.5055957,2258,1.508605718612671
1525764948.7667222,2263,1.612103819847107
1525764957.3640494,2282,1.4987192153930664
1525764961.8959436,2292,1.36408269405365
1525764964.5731807,2298,1.5114027261734009
1525764980.5640073,2304,1.6372449398040771
1525764982.338131,2308,1.3461575508117676
1525764987.813046,2320,1.532955527305603
1525764999.74355,2346,1.4804636240005493
1525765003.7555954,2355,1.3555842638015747
1525765019.678553,2390,1.2486577033996582
1525765020.1359942,2391,1.2928752899169922
1525765021.0518568,2393,1.1399049758911133
1525765054.288486,2437,1.2499587535858154
1525765057.9043822,2445,1.3233442306518555
1525765061.9824774,2454,1.3323941230773926
1525765062.9058094,2456,1.2017136812210083
1525765065.1721787,2461,1.3878240585327148
1525765076.4922454,2486,1.0142016410827637
1525765076.9291084,2487,1.3719751834869385
1525765081.479927,2497,1.2586915493011475
1525765082.3830912,2499,1.3226202726364136
1525765098.437021,2504,1.0712814331054688
1525765104.7291026,2518,1.4268077611923218
1525765107.4645948,2524,1.4184311628341675
1525765111.4952025,2533,1.0559061765670776
1525765118.3080752,2548,1.2248929738998413
1525765120.148424,2552,1.1187785863876343
1525765121.0401096,2554,1.199951171875
1525765132.4592857,2579,1.0663412809371948
1525765142.5585797,2601,1.1184970140457153
1525765159.0249493,2607,1.2649832963943481
1525765166.7083995,2624,1.3314095735549927
1525765169.4372094,2630,1.1941245794296265
1525765181.3300297,2656,1.161920189857483
1525765191.7186913,2679,1.0062562227249146
1525765194.8588636,2686,0.8895312547683716
1525765197.1106553,2691,1.3402718305587769
1525765216.772642,2704,0.8809599280357361
1525765219.9637983,2711,0.9951423406600952
1525765226.7686987,2726,1.2958282232284546
1525765232.2442431,2738,0.897352933883667
1525765233.6244278,2741,1.202681541442871
1525765239.9333599,2755,0.8770694136619568
1525765255.8556519,2790,0.8440923094749451
1525765256.2967951,2791,0.8044097423553467
1525765256.763816,2792,0.8046556711196899
1525765284.9772289,2825,0.6709256768226624
1525765306.6574686,2873,0.7543508410453796
1525765310.751727,2882,0.9874635338783264
1525765314.866527,2891,0.8193889260292053
1525765317.581557,2897,1.0706785917282104
1525765340.9099789,2918,1.0812060832977295
1525765342.2717857,2921,1.3046032190322876
1525765363.7317803,2968,0.8596251010894775
1525765367.3745468,2976,0.8817470073699951
1525765377.7857609,2999,1.1257728338241577
1525765396.9366806,3012,0.6374994516372681
1525765404.173104,3028,0.6103225946426392
1525765405.5385797,3031,0.7359445095062256
1525765409.1429386,3039,0.709904134273529
1525765410.4786782,3042,0.9268563985824585
1525765421.3906364,3066,0.6289956569671631
1525765423.2031162,3070,0.855771005153656
1525765436.7625766,3100,0.9458309412002563
1525765460.512764,3123,0.8062024712562561
1525765467.3170342,3138,1.0066959857940674
1525765475.397522,3156,0.722666323184967
1525765478.1039488,3162,0.7887298464775085
1525765485.4796295,3178,0.6073559522628784
1525765493.6025758,3196,0.6311377286911011
1525765494.0720882,3197,0.6075463891029358
1525765523.217894,3231,0.849968671798706
1525765527.7254946,3241,0.6178184747695923
1525765529.0834885,3244,0.9142768383026123
1525765529.524758,3245,0.9874087572097778
1525765530.4353824,3247,0.7474864721298218
1525765530.8861988,3248,0.6984094977378845
1525765542.1732142,3273,0.7865220904350281
1525765570.7819464,3306,0.7377344369888306
1525765581.2726223,3329,0.6647298336029053
1525765588.9402864,3346,0.6792780160903931
1525765603.0123196,3377,0.5898441076278687
1525765629.0744147,3404,0.6491248607635498
1525765631.3022754,3409,0.6198958158493042
1525765641.1905413,3431,0.5889208316802979
1525765649.7606337,3450,0.5790616273880005
1525765650.6524887,3452,0.5435291528701782
1525765653.8340094,3459,0.8331900238990784
1525765656.5782595,3465,0.7814207673072815
1525765663.8135862,3481,0.785352885723114
1525765671.450385,3498,0.6725293397903442
1525765690.6188111,3510,0.7456537485122681
1525765691.9967947,3513,0.5433247089385986
1525765703.3390872,3538,0.5538098812103271
1525765715.1454453,3564,0.8192967176437378
1525765722.8999422,3581,0.729779839515686
1525765732.020607,3601,0.6942874193191528
1525765753.6135778,3619,0.7463536858558655
1525765754.5308895,3621,0.741784930229187
1525765755.425122,3623,0.8936108946800232
1525765758.1362185,3629,0.6619187593460083
1525765770.8734603,3657,0.5974057912826538
1525765777.123752,3671,0.665617823600769
1525765816.33221,3727,0.47256579995155334
1525765818.1607814,3731,0.491523414850235
1525765821.7911966,3739,0.5222077965736389
1525765823.1325064,3742,0.6729713678359985
1525765836.9621198,3773,0.6915967464447021
1525765840.628467,3781,0.42591023445129395
1525765846.4598362,3794,0.7270104885101318
1525765848.7269654,3799,0.4598008692264557
1525765869.3769228,3815,0.5628145933151245
1525765871.6248803,3820,0.6017030477523804
1525765872.530139,3822,0.746792197227478
1525765876.9799633,3832,0.6047087907791138
1525765878.7614963,3836,0.5285598635673523
1525765891.8992088,3865,0.47701916098594666
1525765894.146058,3870,0.555074155330658
1525765897.3344262,3877,0.578158974647522
1525765934.5520165,3929,0.7340103387832642
1525765937.7260275,3936,0.5023804306983948
1525765939.5259798,3940,0.5000125169754028
1525765944.5325432,3951,0.66254723072052
1525765947.2705035,3957,0.4138110280036926
1525765950.0403419,3963,0.4444303512573242
1525765959.9676955,3985,0.5272070169448853
1525765967.1967127,4001,0.4309156835079193
1525765985.0057905,4010,0.3913578391075134
1525765985.4664237,4011,0.7670360207557678
1525765990.9233608,4023,0.4408404231071472
1525765995.8885515,4034,0.5582994222640991
1525765997.2072566,4037,0.550719141960144
1525766022.9626548,4094,0.5318499803543091
1525766025.255388,4099,0.7093695998191833
1525766025.7130163,4100,0.5253143906593323
1525766043.5063486,4110,0.4239693284034729
1525766076.558646,4183,0.5087032914161682
1525766081.5607772,4194,0.5529876947402954
1525766082.032196,4195,0.7253937721252441
1525766082.9512014,4197,0.4945469796657562
1525766098.891222,4202,0.4512295126914978
1525766099.3520613,4203,0.6620717644691467
1525766110.728205,4228,0.45485830307006836
1525766113.0158787,4233,0.3607514500617981
1525766114.3991797,4236,0.592939019203186
1525766117.9509063,4244,0.5570228099822998
1525766126.969593,4264,0.48876649141311646
1525766128.391348,4267,0.43680691719055176
1525766128.8444161,4268,0.4249638020992279
1525766135.6896465,4283,0.32690560817718506
1525766142.9894028,4299,0.687415361404419
1525766159.388129,4305,0.46052899956703186
1525766161.17942,4309,0.34946757555007935
1525766165.2824237,4318,0.7607518434524536
1525766166.1928747,4320,0.5025343298912048
1525766172.037744,4333,0.6721644401550293
1525766177.087485,4344,0.41411852836608887
1525766188.9896271,4370,0.7578368782997131
1525766193.1681762,4379,0.5207739472389221
1525766199.9771416,4394,0.4620257318019867
1525766203.201717,4401,0.3699584901332855
1525766219.2966588,4407,0.42489925026893616
1525766221.111189,4411,0.6295362710952759
1525766230.1114922,4431,0.5662423372268677
1525766231.42854,4434,0.7116583585739136
1525766250.5080404,4476,0.46303826570510864
1525766258.1915302,4493,0.39509913325309753
1525766279.1624384,4510,0.28807520866394043
1525766279.656707,4511,0.4689181447029114
1525766288.7791867,4531,0.5011348128318787
1525766290.140677,4534,0.5573707222938538
1525766294.231355,4543,0.8128133416175842
1525766299.1929271,4554,0.462117999792099
1525766310.46636,4579,0.4288027286529541
1525766311.80204,4582,0.5051524043083191
1525766316.8030884,4593,0.7254990935325623
1525766318.1777136,4596,0.5037521123886108
1525766319.0861437,4598,0.7677761912345886
1525766319.991765,4600,0.4434415400028229
1525766346.8523152,4629,0.3880159258842468
1525766359.5968843,4657,0.3377787172794342
1525766363.2132494,4665,0.48677772283554077
1525766365.0121684,4669,0.4185231626033783
1525766368.676679,4677,0.6237592697143555
1525766373.732408,4688,0.710816502571106
1525766399.299951,4714,0.43620195984840393
1525766401.5614297,4719,0.407732218503952
1525766408.7396734,4735,0.39878731966018677
1525766416.0068092,4751,0.43737244606018066
1525766419.6544328,4759,0.42685467004776
1525766423.7141087,4768,0.292255699634552
1525766427.7714906,4777,0.3251197934150696
1525766432.7636423,4788,0.5085822939872742
1525766433.198168,4789,0.6173876523971558
1525766435.966559,4795,0.2936263680458069
1525766438.6945565,4801,0.4157485365867615
1525766453.2610345,4803,0.5331729650497437
1525766454.6125147,4806,0.6726140975952148
1525766470.603556,4841,0.27696382999420166
1525766476.0832672,4853,0.4693092703819275
1525766484.7349489,4872,0.48230090737342834
1525766495.178232,4895,0.3608234226703644
1525766518.0580485,4915,0.5606456995010376
1525766529.0418937,4939,0.47729673981666565
1525766536.209873,4955,0.2958245575428009
1525766539.8571236,4963,0.48204827308654785
1525766543.9846268,4972,0.5412445068359375
1525766545.3379436,4975,0.41149812936782837
1525766546.2580051,4977,0.49970048666000366
1525766582.6606464,5028,0.5893097519874573
1525766584.0319753,5031,0.48221808671951294
1525766593.1608865,5051,0.48993444442749023
1525766594.0604026,5053,0.41140779852867126
1525766594.5250483,5054,0.5428187251091003
1525766597.7346494,5061,0.5102590322494507
1525766605.9677374,5079,0.37902721762657166
1525766632.5532997,5107,0.4923561215400696
1525766641.6082962,5127,0.4523259699344635
1525766642.5006428,5129,0.45191115140914917
1525766645.2596574,5135,0.3142125606536865
1525766656.985974,5161,0.49637800455093384
1525766659.2814972,5166,0.41036421060562134
1525766667.0144968,5183,0.6486983895301819
1525766675.1312623,5201,0.4052931070327759
1525766692.6456957,5209,0.6088116765022278
1525766706.7536216,5240,0.43061551451683044
1525766718.97977,5267,0.43409162759780884
1525766729.3580198,5290,0.3955558240413666
1525766756.1340451,5319,0.4465993046760559
1525766761.1513498,5330,0.5239967107772827
1525766768.4719331,5346,0.4554617404937744
1525766774.8430183,5360,0.3564300835132599
1525766775.2995276,5361,0.25596946477890015
1525766784.44589,5381,0.5205588340759277
1525766816.26131,5421,0.5217270255088806
1525766826.2015018,5443,0.45027512311935425
1525766828.4526548,5448,0.3917844295501709
1525766845.1700554,5485,0.335266649723053
1525766848.403321,5492,0.6925733089447021
1525766850.221257,5496,0.43680161237716675
1525766866.3240914,5502,0.37872642278671265
1525766869.0878613,5508,0.3156534731388092
1525766872.6694508,5516,0.48018771409988403
1525766873.5945454,5518,0.48571068048477173
1525766888.0623457,5550,0.5357934236526489
1525766898.9148738,5574,0.19893713295459747
1525766904.3450537,5586,0.5114510655403137
1525766905.2338967,5588,0.6734793186187744
1525766907.946396,5594,0.4490683674812317
1525766927.0603895,5606,0.482938677072525
1525766938.429839,5631,0.28733891248703003
1525766951.052877,5659,0.44618144631385803
1525766951.9907622,5661,0.2710082530975342
1525766953.8367317,5665,0.3240295648574829
1525766960.6930175,5680,0.492301881313324
1525766992.671533,5721,0.5516946315765381
1525766994.0509791,5724,0.35291868448257446
1525767002.2546413,5742,0.33843129873275757
1525767010.4328818,5760,0.7642381191253662
1525767018.2001827,5777,0.2876238524913788
1525767019.5567226,5780,0.499664306640625
1525767021.8498902,5785,0.40583255887031555
1525767024.0954607,5790,0.46819454431533813
1525767046.1321633,5808,0.41853421926498413
1525767046.5753872,5809,0.4023766815662384
1525767054.2382019,5826,0.315596342086792
1525767055.6025238,5829,0.4179537892341614
1525767071.0342455,5863,0.49689793586730957
1525767071.9411392,5865,0.2849891185760498
1525767075.130647,5872,0.38537901639938354
1525767087.4205267,5899,0.47327160835266113
1525767105.2051556,5908,0.357208788394928
1525767114.8193848,5929,0.26280608773231506
1525767125.763065,5953,0.4157220423221588
1525767128.0381522,5958,0.462186336517334
1525767130.7658315,5964,0.28966784477233887
1525767142.9257765,5991,0.3731112778186798
1525767165.823354,6011,0.4145980775356293
1525767168.0533385,6016,0.44905075430870056
1525767174.858437,6031,0.3597188889980316
1525767177.1562934,6036,0.37924253940582275
1525767188.4505455,6061,0.4445362091064453
1525767196.562734,6079,0.514089822769165
1525767198.3980253,6083,0.3928912281990051
1525767200.7145436,6088,0.3202432692050934
1525767221.6945863,6104,0.31881967186927795
1525767222.609729,6106,0.6021018624305725
1525767229.856786,6122,0.35084185004234314
1525767230.732535,6124,0.4513797163963318
1525767233.4776745,6130,0.39883187413215637
1525767234.4214692,6132,0.3404603898525238
1525767235.325352,6134,0.4478260576725006
1525767240.7984126,6146,0.2446942776441574
1525767242.5886874,6150,0.34786224365234375
1525767252.9341676,6173,0.35187479853630066
1525767257.0204914,6182,0.3718479573726654
1525767258.376068,6185,0.32439738512039185
1525767265.6774697,6201,0.3339722454547882
1525767284.507977,6212,0.47119030356407166
1525767285.4037993,6214,0.46668070554733276
1525767288.1062622,6220,0.23014527559280396
1525767294.0611517,6233,0.39509695768356323
1525767302.2235658,6251,0.3834032118320465
1525767319.8864422,6290,0.3841647207736969
1525767343.7575362,6313,0.5362522602081299
1525767345.6034975,6317,0.4579090476036072
1525767346.0404184,6318,0.4431198239326477
1525767349.228356,6325,0.5232111215591431
1525767357.0011115,6342,0.4521937370300293
1525767362.002532,6353,0.24538113176822662
1525767366.89928,6364,0.4562864303588867
1525767370.0512755,6371,0.3129803240299225
1525767372.749496,6377,0.5199055671691895
1525767383.6494746,6401,0.17760787904262543
1525767422.6497571,6456,0.4621041417121887
1525767424.4800727,6460,0.4743930697441101
1525767430.3592768,6473,0.40579813718795776
1525767437.2442884,6488,0.4077291786670685
1525767440.9115098,6496,0.5216721296310425
1525767441.36496,6497,0.2890840470790863
1525767443.168438,6501,0.8234161138534546
1525767461.0387373,6511,0.348771870136261
1525767465.5910716,6521,0.5072646737098694
1525767466.049459,6522,0.2759177088737488
1525767466.506561,6523,0.5411815047264099
1525767470.1566818,6531,0.38495245575904846
1525767479.2873135,6551,0.37586236000061035
1525767490.1886215,6575,0.4780530035495758
1525767493.3482914,6582,0.4566268026828766
1525767494.7052906,6585,0.29520660638809204
1525767516.7108335,6604,0.23362867534160614
1525767522.6474233,6617,0.47151708602905273
1525767524.9434474,6622,0.25101909041404724
1525767541.2221851,6658,0.32591310143470764
1525767545.288841,6667,0.5313442945480347
1525767546.1875925,6669,0.31514936685562134
1525767547.970764,6673,0.24273215234279633
1525767550.766165,6679,0.38130298256874084
1525767552.1153786,6682,0.390229731798172
1525767555.2854187,6689,0.4887538552284241
1525767558.9248774,6697,0.3973413109779358
1525767560.2959485,6700,0.33319994807243347
1525767579.476725,6712,0.4350278377532959
1525767591.699423,6739,0.36162883043289185
1525767593.549344,6743,0.38452401757240295
1525767598.5557706,6754,0.462057501077652
1525767603.6204321,6765,0.40792912244796753
1525767609.0858214,6777,0.36896616220474243
1525767647.7756526,6833,0.2445806860923767
1525767654.1340728,6847,0.3713429868221283
1525767657.7585497,6855,0.2201133370399475
1525767664.0948317,6869,0.5064656138420105
1525767664.5337152,6870,0.32374435663223267
1525767676.416983,6896,0.2081996500492096
1525767696.4759498,6910,0.3515095114707947
1525767707.800825,6935,0.5980547666549683
1525767720.965596,6964,0.28311464190483093
1525767722.3306978,6967,0.3113577961921692
1525767734.1920366,6993,0.3410210609436035
1525767755.8207154,7011,0.22106491029262543
1525767757.6231222,7015,0.25891876220703125
1525767768.9242218,7040,0.4711426794528961
1525767772.0640976,7047,0.41998329758644104
1525767780.7096062,7066,0.2903316020965576
1525767792.469913,7092,0.4378177523612976
1525767812.701959,7107,0.2539474070072174
1525767816.3288822,7115,0.4389312267303467
1525767816.805692,7116,0.30828720331192017
1525767826.709444,7138,0.45970988273620605
1525767828.5589678,7142,0.4957357943058014
1525767834.8280952,7156,0.2948702871799469
1525767840.2902932,7168,0.4179224967956543
1525767843.9003007,7176,0.4885757863521576
1525767850.2257466,7190,0.23017658293247223
1525767852.987254,7196,0.33567720651626587
1525767870.7679615,7205,0.4891079366207123
1525767874.8658545,7214,0.4301171898841858
1525767875.7856596,7216,0.4264072775840759
1525767876.2059958,7217,0.28392404317855835
1525767884.825739,7236,0.27205950021743774
1525767886.1576922,7239,0.3547903001308441
1525767890.253384,7248,0.2562960684299469
1525767906.8548357,7285,0.23178216814994812
1525767914.0900507,7301,0.2548195719718933
1525767932.383571,7312,0.36831969022750854
1525767940.5553966,7330,0.19592063128948212
1525767945.0806928,7340,0.46817246079444885
1525767945.5566177,7341,0.35553741455078125
1525767951.4174168,7354,0.293694406747818
1525767953.6842215,7359,0.6014242172241211
1525767954.143575,7360,0.230332151055336
1525767964.608122,7383,0.4062143564224243
1525767966.3885274,7387,0.2904821038246155
1525767987.016529,7402,0.3259790539741516
1525768000.7838922,7432,0.27360373735427856
1525768004.86838,7441,0.488165944814682
1525768006.2300096,7444,0.42698603868484497
1525768009.42095,7451,0.3680573105812073
1525768013.9928012,7461,0.4066956639289856
1525768014.447278,7462,0.44313931465148926
1525768015.35059,7464,0.2107609212398529
1525768017.6403942,7469,0.1506730616092682
1525768022.2543535,7479,0.21813349425792694
1525768046.8716981,7503,0.25844570994377136
1525768050.9343815,7512,0.364457368850708
1525768059.5956664,7531,0.25704896450042725
1525768067.3114278,7548,0.4331854283809662
1525768089.5981643,7597,0.5243670344352722
1525768108.801144,7610,0.23453845083713531
1525768110.1915042,7613,0.3377404808998108
1525768124.3587866,7644,0.47627705335617065
1525768124.8183541,7645,0.17628978192806244
1525768132.5480115,7662,0.3564731180667877
1525768137.096374,7672,0.26031166315078735
1525768139.3369112,7677,0.29356592893600464
1525768144.3237662,7688,0.15901845693588257
1525768147.092682,7694,0.3483661115169525
1525768150.2795262,7701,0.4117622375488281
1525768171.7606723,7719,0.32067233324050903
1525768174.007389,7724,0.29926639795303345
1525768176.2448995,7729,0.2267645001411438
1525768184.359079,7747,0.24549394845962524
1525768189.3808007,7758,0.2977589964866638
1525768190.7462423,7761,0.5104280710220337
1525768199.8214476,7781,0.24990183115005493
1525768203.4264262,7789,0.5033057928085327
1525768208.0182824,7799,0.3128092586994171
1525768227.1816385,7811,0.3378668427467346
1525768237.7338338,7834,0.4007830321788788
1525768239.9781566,7839,0.30388790369033813
1525768267.7142317,7900,0.40647855401039124
1525768268.1766262,7901,0.3749977946281433
1525768283.3297935,7905,0.48021823167800903
1525768295.9472604,7933,0.31252235174179077
1525768315.6561816,7976,0.29902195930480957
1525768319.317649,7984,0.4505007266998291
1525768322.995907,7992,0.22896665334701538
1525768323.4568594,7993,0.33830171823501587
1525768352.1719534,8027,0.33365586400032043
1525768357.1908562,8038,0.21723954379558563
1525768362.6915624,8050,0.2628776431083679
1525768364.0437799,8053,0.33462873101234436
1525768366.699707,8059,0.2604004144668579
1525768370.2799013,8067,0.33077582716941833
1525768410.7531564,8127,0.39623188972473145
1525768421.6894228,8151,0.3717857003211975
1525768424.875341,8158,0.4059487283229828
1525768435.4382484,8181,0.37654948234558105
1525768437.2401044,8185,0.2572694420814514
1525768443.6039295,8199,0.16486315429210663
1525768464.632068,8216,0.24635547399520874
1525768467.3319225,8222,0.5127885341644287
1525768473.2005873,8235,0.3910143971443176
1525768482.3101764,8255,0.268794447183609
1525768486.4535692,8264,0.27776116132736206
1525768493.709339,8280,0.32151418924331665
1525768498.7498028,8291,0.3462730050086975
1525768502.8706827,8300,0.2899804711341858
1525768520.1669407,8308,0.2214924693107605
1525768529.20186,8328,0.3727543354034424
1525768530.1081614,8330,0.2813391089439392
1525768531.4504228,8333,0.2919147312641144
1525768532.3852909,8335,0.33527377247810364
1525768535.102838,8341,0.33893272280693054
1525768540.546115,8353,0.34183377027511597
1525768544.2077906,8361,0.33186426758766174
1525768545.585119,8364,0.4530271589756012
1525768547.8433979,8369,0.2475455403327942
1525768551.0137591,8376,0.3970709443092346
1525768551.8931136,8378,0.2732488512992859
1525768588.7325668,8429,0.32840150594711304
1525768593.6710112,8440,0.31917688250541687
1525768597.345516,8448,0.35216599702835083
1525768606.4016392,8468,0.24867838621139526
1525768606.8653512,8469,0.38250622153282166
1525768607.759506,8471,0.43038445711135864
1525768614.1134453,8485,0.5285857915878296
1525768615.895669,8489,0.1520984023809433
1525768619.9518144,8498,0.3865475654602051
1525768620.4052217,8499,0.21931825578212738
1525768636.1546474,8504,0.26589667797088623
1525768637.9202402,8508,0.2425232082605362
1525768638.385153,8509,0.352586030960083
1525768645.1733682,8524,0.2873249351978302
1525768659.291509,8555,0.4811508059501648
1525768664.721335,8567,0.30295607447624207
1525768667.9281604,8574,0.4611318111419678
1525768670.1956792,8579,0.38550907373428345
1525768676.559346,8593,0.20117585361003876
1525768694.2785969,8602,0.35550570487976074
1525768701.0910296,8617,0.3022097051143646
1525768706.0895476,8628,0.4045000672340393
1525768709.2903318,8635,0.34931930899620056
1525768709.7363846,8636,0.15754714608192444
1525768713.7695441,8645,0.2466195970773697
1525768730.9347582,8683,0.26755350828170776
1525768734.6159785,8691,0.33385834097862244
1525768735.0737777,8692,0.32743191719055176
1525768736.9334912,8696,0.22349196672439575
1525768764.8058355,8728,0.38020074367523193
1525768786.227111,8775,0.4167584478855133
1525768788.0360153,8779,0.4355242848396301
1525768796.2367024,8797,0.33207398653030396
1525768811.9013426,8802,0.21378029882907867
1525768818.7369618,8817,0.13935522735118866
1525768820.0698996,8820,0.43007540702819824
1525768821.424635,8823,0.35069602727890015
1525768831.0401723,8844,0.3817363381385803
1525768836.020053,8855,0.42153698205947876
1525768842.347639,8869,0.22914518415927887
1525768846.8632014,8879,0.2467527836561203
1525768850.0190754,8886,0.18920943140983582
1525768871.1151302,8903,0.3364865183830261
1525768872.0486565,8905,0.22194306552410126
1525768873.3936553,8908,0.22491233050823212
1525768882.8839653,8929,0.3669145703315735
1525768883.7872715,8931,0.2487354725599289
1525768886.0720904,8936,0.500461757183075
1525768891.1144447,8947,0.46861377358436584
1525768894.7488315,8955,0.27826911211013794
1525768896.5263166,8959,0.24994127452373505
1525768904.3070443,8976,0.36512672901153564
1525768912.3987513,8994,0.3367118239402771
1525768915.0985343,9000,0.1829429417848587
1525768931.0930588,9005,0.21850401163101196
1525768933.3248591,9010,0.4206252992153168
1525768934.6722121,9013,0.3615120053291321
1525768941.4329972,9028,0.42144840955734253
1525768941.8862772,9029,0.26450949907302856
1525768954.2086535,9056,0.30149713158607483
1525768957.8599048,9064,0.23466850817203522
1525768962.4050782,9074,0.25591763854026794
1525768967.4133754,9085,0.41627874970436096
1525768990.436016,9106,0.23028843104839325
1525768998.6936812,9124,0.3129638731479645
1525769013.1259196,9156,0.2801341712474823
1525769013.5901635,9157,0.39656001329421997
1525769016.305204,9163,0.36593854427337646
1525769053.19246,9215,0.3637327551841736
1525769054.1135697,9217,0.33084213733673096
1525769058.6684384,9227,0.2860776484012604
1525769061.837266,9234,0.35527899861335754
1525769074.126556,9261,0.28013846278190613
1525769083.5689201,9282,0.37030601501464844
1525769088.154138,9292,0.32842105627059937
1525769109.273985,9308,0.5405067205429077
1525769110.1719806,9310,0.3194659650325775
1525769113.370201,9317,0.30040550231933594
1525769127.9366407,9349,0.2671714425086975
1525769130.2163455,9354,0.19285130500793457
1525769135.1925886,9365,0.3761642873287201
1525769135.6368196,9366,0.265157550573349
1525769137.4584906,9370,0.2724738121032715
1525769170.3603103,9413,0.38466590642929077
1525769171.7056606,9416,0.27315816283226013
1525769180.8234174,9436,0.3796807825565338
1525769183.5234947,9442,0.19187848269939423
1525769183.9723184,9443,0.32704564929008484
1525769195.7896492,9469,0.357390433549881
1525769198.9545226,9476,0.2772616147994995
1525769202.0863123,9483,0.3098839819431305
1525769240.826655,9538,0.3062252104282379
1525769241.278215,9539,0.3285805284976959
1525769245.3615718,9548,0.3584832549095154
1525769248.5101328,9555,0.2663383483886719
1525769249.8661158,9558,0.3778075873851776
1525769253.00881,9565,0.39138755202293396
1525769254.3707583,9568,0.25223612785339355
1525769264.306149,9590,0.17411570250988007
1525769269.2854712,9601,0.4221583902835846
1525769287.6022263,9612,0.5424385070800781
1525769292.146095,9622,0.17200282216072083
1525769293.0680525,9624,0.202562615275383
1525769293.5104923,9625,0.31849998235702515
1525769294.8866613,9628,0.24966749548912048
1525769305.7766948,9652,0.42006683349609375
1525769308.0291107,9657,0.2682110667228699
1525769308.4832838,9658,0.43212857842445374
1525769310.2844424,9662,0.31111201643943787
1525769318.8700564,9681,0.6283872127532959
1525769323.41776,9691,0.23285029828548431
1525769327.044593,9699,0.32055988907814026
1525769345.9151158,9711,0.3200739026069641
1525769363.8756034,9751,0.272555410861969
1525769368.0178668,9760,0.22806090116500854
1525769368.473143,9761,0.3317660093307495
1525769371.1470027,9767,0.33010274171829224
1525769372.0562663,9769,0.2289765477180481
1525769376.1108186,9778,0.3590072989463806
1525769405.3070972,9813,0.22807857394218445
1525769417.9930565,9841,0.3308693766593933
1525769419.337075,9844,0.33039000630378723
1525769424.803147,9856,0.26776647567749023
1525769437.5842519,9884,0.44235706329345703
1525769461.9213388,9908,0.1603110432624817
1525769466.4119654,9918,0.21924573183059692
1525769491.2683809,9973,0.2255830019712448
1525769497.1242635,9986,0.4069344997406006
1525769502.0532413,9997,0.4554789066314697
1525769523.4282527,10015,0.22722002863883972
1525769525.6846724,10020,0.255989134311676
1525769539.7308245,10051,0.4386492371559143
1525769541.9885173,10056,0.45301175117492676
1525769542.43341,10057,0.3562835454940796
1525769543.3429496,10059,0.2221245914697647
1525769548.7885451,10071,0.3662794232368469
1525769549.669686,10073,0.3780900835990906
1525769555.1032965,10085,0.2923714518547058
1525769559.6362913,10095,0.28817713260650635
1525769579.0267453,10108,0.32006382942199707
1525769581.3039715,10113,0.36632150411605835
1525769581.755107,10114,0.3477145731449127
1525769588.6567082,10129,0.27327030897140503
1525769591.4069722,10135,0.2761208117008209
1525769595.951853,10145,0.26870492100715637
1525769606.918636,10169,0.11962786316871643
1525769614.7049143,10186,0.22696632146835327
1525769637.9936025,10208,0.43652233481407166
1525769652.046347,10239,0.32839322090148926
1525769655.2302265,10246,0.239242285490036
1525769656.5988994,10249,0.38690176606178284
1525769660.2533927,10257,0.36648544669151306
1525769667.5561922,10273,0.1785123646259308
1525769669.3751688,10277,0.3555750846862793
1525769671.6765947,10282,0.297396719455719
1525769672.5776114,10284,0.2740955054759979
1525769673.4788864,10286,0.16261538863182068
1525769674.8518603,10289,0.1955408751964569
1525769704.4082217,10324,0.23173095285892487
1525769707.608013,10331,0.3210271894931793
1525769714.9069383,10347,0.349065363407135
1525769723.8667521,10367,0.31446337699890137
1525769736.5463626,10395,0.2699679732322693
1525769737.46945,10397,0.30894508957862854
1525769737.9331439,10398,0.3326425552368164
1525769738.8372285,10400,0.31711411476135254
1525769754.8776236,10406,0.4260108470916748
1525769756.6881025,10410,0.27624350786209106
1525769758.9772549,10415,0.2777188718318939
1525769761.6687057,10421,0.33294445276260376
1525769763.958075,10426,0.37480270862579346
1525769767.5953743,10434,0.24470850825309753
1525769777.1782668,10455,0.25952136516571045
1525769783.4750073,10469,0.3050927221775055
1525769788.399919,10480,0.2689892649650574
1525769792.9190304,10490,0.2339077591896057
1525769794.7128148,10494,0.24224402010440826
1525769795.156497,10495,0.2171439379453659
1525769821.0991743,10523,0.353750616312027
1525769825.1319494,10532,0.2991860508918762
1525769828.7721658,10540,0.19098280370235443
1525769835.5770369,10555,0.33131641149520874
1525769836.0140367,10556,0.39614880084991455
1525769841.434688,10568,0.4061148762702942
1525769855.4822052,10599,0.4290032982826233
1525769872.9566169,10608,0.25304198265075684
1525769878.8577683,10621,0.3176775574684143
1525769880.1966412,10624,0.32525184750556946
1525769880.6544752,10625,0.39617377519607544
1525769882.9253252,10630,0.5746955275535583
1525769887.0544407,10639,0.31049203872680664
1525769890.6975958,10647,0.2526259124279022
1525769893.9046357,10654,0.3741132616996765
1525769894.366096,10655,0.2560911178588867
1525769902.1032064,10672,0.3289550840854645
1525769929.0588493,10702,0.31110846996307373
1525769933.6282716,10712,0.25809308886528015
1525769950.3851383,10749,0.1625978797674179
1525769954.4989858,10758,0.20422481000423431
1525769954.9462705,10759,0.40126562118530273
1525769957.6432774,10765,0.35077232122421265
1525769964.9271402,10781,0.17872892320156097
1525769968.085491,10788,0.33489781618118286
1525769993.8901134,10816,0.30358240008354187
1525769994.3548446,10817,0.48429545760154724
1525769998.442073,10826,0.41863441467285156
1525770000.6704502,10831,0.3067736029624939
1525770005.6467004,10842,0.18669037520885468
1525770009.7426903,10851,0.4612383246421814
1525770016.1169984,10865,0.29180479049682617
1525770021.161453,10876,0.18859326839447021
1525770046.7294817,10903,0.2631511688232422
1525770048.1051426,10906,0.28188103437423706
1525770052.2112737,10915,0.29788699746131897
1525770063.5293636,10940,0.1814749389886856
1525770065.3283262,10944,0.27070051431655884
1525770069.4302843,10953,0.2327689826488495
1525770075.6517642,10967,0.2675842046737671
1525770078.4383087,10973,0.2680683732032776
1525770079.3455055,10975,0.23364196717739105
1525770108.000066,11009,0.34597301483154297
1525770110.7166336,11015,0.380954772233963
1525770113.5083292,11021,0.3059030771255493
1525770114.3777218,11023,0.38631296157836914
1525770114.8421714,11024,0.19503511488437653
1525770119.6177793,11034,0.27664119005203247
1525770122.0845988,11039,0.1987585574388504
1525770128.5000114,11053,0.22997578978538513
1525770132.5921063,11062,0.32875484228134155
1525770139.9130507,11078,0.22531907260417938
1525770164.6070879,11103,0.28848302364349365
1525770173.2028892,11122,0.23599392175674438
1525770177.2678688,11131,0.37566351890563965
1525770185.4479418,11149,0.30778902769088745
1525770193.5473223,11167,0.24728013575077057
1525770197.6183064,11176,0.3517078757286072
1525770208.1088557,11199,0.34858548641204834
1525770209.0047166,11201,0.39864248037338257
1525770222.7371073,11202,0.2679627239704132
1525770246.4179966,11253,0.386277973651886
1525770249.973675,11261,0.31215888261795044
1525770251.3094025,11264,0.3530198931694031
1525770255.4202967,11273,0.3235921859741211
1525770263.0799947,11290,0.2852575182914734
1525770285.8279898,11311,0.2692522704601288
1525770292.6368878,11326,0.1388573795557022
1525770299.8593018,11342,0.24020080268383026
1525770308.9940534,11362,0.3512301743030548
1525770312.1421344,11369,0.25713229179382324
1525770315.3063061,11376,0.2933571934700012
1525770317.605664,11381,0.4585426449775696
1525770344.850044,11412,0.5152691006660461
1525770348.555459,11420,0.24747858941555023
1525770349.4380352,11422,0.2682860493659973
1525770364.9898827,11456,0.3224921226501465
1525770366.3304915,11459,0.3536430299282074
1525770372.700198,11473,0.18991105258464813
1525770373.6245317,11475,0.18477798998355865
1525770374.0784366,11476,0.36418038606643677
1525770379.070486,11487,0.251364141702652
1525770381.791673,11493,0.22750045359134674
1525770407.8179243,11521,0.28262752294540405
1525770409.18285,11524,0.2089414894580841
1525770409.6273122,11525,0.29323747754096985
1525770412.368615,11531,0.2825436592102051
1525770413.2732644,11533,0.21512295305728912
1525770420.9441278,11550,0.2191982865333557
1525770424.5628042,11558,0.34368667006492615
1525770428.65026,11567,0.25757741928100586
1525770435.4445622,11582,0.19974081218242645
1525770442.744057,11598,0.42097726464271545
1525770474.3280385,11637,0.23161360621452332
1525770479.8136017,11649,0.3535151481628418
1525770480.7340035,11651,0.298747718334198
1525770485.261238,11661,0.3250264525413513
1525770490.2728992,11672,0.23752745985984802
1525770493.467951,11679,0.2312212586402893
1525770496.5808318,11686,0.3710251450538635
1525770497.4941223,11688,0.4110313355922699
1525770518.671298,11705,0.3421497941017151
1525770527.1764538,11724,0.3004225194454193
1525770543.4783442,11760,0.3442062735557556
1525770547.9719224,11770,0.28062903881073
1525770555.6602535,11787,0.16654019057750702
1525770558.3761678,11793,0.20659764111042023
1525770575.8322985,11802,0.36373916268348694
1525770589.511232,11832,0.2881189286708832
1525770599.8916502,11855,0.2975282669067383
1525770600.3640385,11856,0.2156621813774109
1525770608.5038164,11874,0.281684935092926
1525770634.6431203,11902,0.32155105471611023
1525770636.9215486,11907,0.31580647826194763
1525770642.8851862,11920,0.3183903694152832
1525770643.3326244,11921,0.22025591135025024
1525770649.2748945,11934,0.2968592941761017
1525770652.8902364,11942,0.23584534227848053
1525770655.1866877,11947,0.20082859694957733
1525770656.102862,11949,0.2290371060371399
1525770656.5614862,11950,0.36664730310440063
1525770665.5810356,11970,0.22433790564537048
1525770667.8410804,11975,0.2798705995082855
1525770673.2562716,11987,0.2716582417488098
1525770674.1835172,11989,0.3647010922431946
1525770678.7440138,11999,0.21437960863113403
1525770694.4815688,12004,0.27221783995628357
1525770697.6598876,12011,0.2624015212059021
1525770704.445084,12026,0.2633967399597168
1525770706.2591438,12030,0.20163172483444214
1525770711.7325766,12042,0.300235778093338
1525770720.8402858,12062,0.2450975626707077
1525770727.7131152,12077,0.3841400146484375
1525770731.7677157,12086,0.26307883858680725
1525770734.057628,12091,0.2315417379140854
1525770767.2481675,12134,0.2781585156917572
1525770769.516315,12139,0.29643774032592773
1525770773.5499783,12148,0.10896775126457214
1525770776.2414072,12154,0.3864629864692688
1525770781.2771876,12165,0.20430172979831696
1525770783.1217573,12169,0.1744438260793686
1525770790.366697,12185,0.17416390776634216
1525770796.287687,12198,0.30870237946510315
1525770818.626594,12218,0.2777332365512848
1525770822.6616886,12227,0.3272833228111267
1525770826.2162085,12235,0.3799646198749542
1525770835.2744493,12255,0.1502377688884735
1525770842.579925,12271,0.19363069534301758
1525770851.6244667,12291,0.23490041494369507
1525770852.9976728,12294,0.16145043075084686
1525770873.5995104,12310,0.2915821671485901
1525770879.96082,12324,0.25101009011268616
1525770880.8408682,12326,0.285473108291626
1525770885.8930924,12337,0.1816559135913849
1525770913.1682732,12397,0.16103240847587585
1525770930.6013691,12406,0.267556369304657
1525770931.0652785,12407,0.23693422973155975
1525770944.636731,12437,0.3945466876029968
1525770953.334411,12456,0.2025585174560547
1525770954.7095966,12459,0.1825767606496811
1525770964.734309,12481,0.3078247606754303
1525770994.8644102,12518,0.27393072843551636
1525770997.98268,12525,0.23730351030826569
1525771007.4452298,12546,0.3865565061569214
1525771010.1510108,12552,0.18984375894069672
1525771011.0562954,12554,0.17964483797550201
1525771020.5540242,12575,0.20171807706356049
1525771030.565064,12597,0.36159858107566833
1525771056.939988,12626,0.23851951956748962
1525771057.840706,12628,0.3434956669807434
1525771071.356209,12658,0.21576248109340668
1525771072.2477252,12660,0.2477772831916809

